Numerical analysis of the stochastic Stefan problem

The gradient discretisation method (GDM) -- a generic framework encompassing many numerical methods -- is studied for a general stochastic Stefan problem with multiplicative noise. The convergence of the numerical solutions is proved by compactness method using discrete functional analysis tools, Skorohod theorem and the martingale representation theorem. The generic convergence results established in the GDM framework are applicable to a range of different numerical methods, including for example mass-lumped finite elements, but also some finite volume methods, mimetic methods, lowest-order virtual element methods, etc. Theoretical results are complemented by numerical tests based on two methods that fit in GDM framework.

==> dat/e1hherrors.dat <==
h	HH_EL2z	HH_EH1z	HH_EL1Xi	ndofs
0.241412202	0.054988117	0.209242982	0.148664073	400
0.129712997	0.017697997	0.107395139	0.055065926	1400
0.093469335	0.00961135	0.086192791	0.046796616	2632
0.065736359	0.004724241	0.067017924	0.029876014	5200

==> dat/e1hhvalues.dat <==
h	HH_L2z	HH_H1z	HH_L1Xi
0.241412202	0.878043811	2.236268971	1.512892892
0.129712997	0.845196608	2.184310555	1.51525183
0.093469335	0.83852402	2.173784241	1.515416662
0.065736359	0.834753573	2.167826228	1.515493182
0.032979939	0.83206174	2.163410783	1.515735365

==> dat/e1hterrors.dat <==
h	HT_EL2z	HT_EH1z	HT_EL1Xi	ndofs
0.25	0.074970343	0.421763574	0.198395711	92
0.125	0.016899275	0.184703607	0.067985257	352
0.063	0.004509894	0.085656806	0.033768803	1376
0.05	0.003128374	0.074267075	0.027960647	2140

==> dat/e1htvalues.dat <==
h	HT_L2z	HT_H1z	HT_L1Xi
0.25	0.87213883	2.251815556	1.481116608
0.125	0.841288031	2.184697782	1.506554521
0.063	0.833652003	2.167689182	1.513414291
0.05	0.832758513	2.165641029	1.514305899
0.031	0.831785477	2.163333352	1.51524067

==> dat/e1p1error.dat <==
h	PT_EL2z	PT_EH1z	PT_EL1Xi	ndofs
0.25	0.107993066	0.183863921	0.427540933	37
0.125	0.018273174	0.102111966	0.140355088	129
0.063	0.006654697	0.066755191	0.06932483	481
0.05	0.004783309	0.056335265	0.062543166	741
0.031	0.00254153	0.045561115	0.02883307	1857

==> dat/e1p1values.dat <==
h	PT_L2z	PT_H1z	PT_L1Xi
0.25	0.792088662	2.296597186	1.271466885
0.125	0.817826104	2.200531485	1.439700839
0.063	0.827158505	2.173024908	1.494365058
0.05	0.828484754	2.169333125	1.501725105
0.031	0.830026893	2.165118386	1.510054403
0.015	0.830851526	2.1628044	1.514321291

==> dat/hherrors.dat <==
h	HH_EL2z	HH_EH1z	HH_EL1Xi	ndofs
0.241412202	0.316930827	1.086586226	0.005000012	400
0.129712997	0.120199137	0.755602503	0.001798241	1400
0.093469335	0.069695434	0.607420634	0.000930229	2632
0.065736359	0.029442377	0.413282642	0.000470359	5200

==> dat/hhvalues.dat <==
h	HH_L2z	HH_H1z	HH_L1Xi
0.241412202	0.929518918	1.340494026	0.49999736
0.129712997	0.938787485	1.510340462	0.499938861
0.093469335	0.941311405	1.568633386	0.499986926
0.065736359	0.943007016	1.617064036	0.500031159
0.032979939	0.944397147	1.673797734	0.500002812

==> dat/hterrors.dat <==
h	HT_EL2z	HT_EH1z	HT_EL1Xi	ndofs
0.25	0.352952234	1.355340477	0.005628215	92
0.125	0.119059005	0.914018571	0.001858421	352
0.063	0.032993912	0.478815684	0.000388411	1376
0.05	0.016681196	0.354708843	0.000299562	2140

==> dat/htvalues.dat <==
h	HT_L2z	HT_H1z	HT_L1Xi
0.25	0.922396061	1.367346898	0.500052312
0.125	0.937829301	1.546584731	0.500012131
0.063	0.942865092	1.636776672	0.49999668
0.05	0.943560765	1.655489534	0.499990628
0.031	0.944375025	1.683890641	0.499998837

==> dat/p1error.dat <==
h	PT_EL2z	PT_EH1z	PT_EL1Xi	ndofs
0.25	0.369056214	1.101330874	0.005369875	37
0.125	0.13240563	0.813917513	0.001851272	129
0.063	0.04186146	0.553021794	0.00050027	481
0.05	0.027171003	0.47106304	0.000272097	741
0.031	0.010385398	0.317955273	0.000103422	1857

==> dat/p1values.dat <==
h	PT_L2z	PT_H1z	PT_L1Xi
0.25	0.883889819	1.516348148	0.50052912
0.125	0.927491893	1.607329346	0.500187686
0.063	0.940154383	1.666420017	0.500051493
0.05	0.941790291	1.678869345	0.500025439
0.031	0.943630329	1.698229724	0.50001317
0.015	0.944574049	1.714878367	0.500003312

==> mr/M1bm200nf1.txt <==
idt	nf1_Exp	nf1_SD	nf1_Var
0.0625	0.535833333333333	4.4703483581543e-08	1.99840144432528e-15
0.125	0.29625	1.78658646468547e-08	3.19189119579733e-16
0.1875	0	0	0
0.25	0	0	0
0.3125	0	0	0
0.375	0	0	0
0.4375	0	0	0
0.5	0	0	0
0.5625	0	0	0
0.625	0	0	0
0.6875	0	0	0
0.75	0	0	0
0.8125	0	0	0
0.875	0	0	0
0.9375	0	0	0
1	0	0	0


==> mr/M2bm200nf1.txt <==
idt	nf1_Exp	nf1_SD	nf1_Var
0.015625	0.169375	1.2071320225313e-08	1.45716771982052e-16
0.03125	0.103958333333333	6.71586259354649e-09	4.5102810375397e-17
0.046875	0.0954166666666666	1.86264514923096e-09	3.46944695195361e-18
0.0625	0.0812500000000003	7.03133124417695e-09	4.9439619065339e-17
0.078125	0.1275	7.45058059692383e-09	5.55111512312578e-17
0.09375	0.0996875	0.0134737882108184	0.000181542968749988
0.109375	0.0979166666666665	5.89020114423405e-09	3.46944695195361e-17
0.125	0.0672916666666664	6.17769507757463e-09	3.81639164714898e-17
0.140625	0.0135416666666667	2.85158136717879e-10	8.13151629364128e-20
0.15625	0	0	0
0.171875	0	0	0
0.1875	0	0	0
0.203125	0	0	0
0.21875	0	0	0
0.234375	0	0	0
0.25	0	0	0
0.265625	0	0	0
0.28125	0	0	0
0.296875	0	0	0
0.3125	0	0	0
0.328125	0	0	0
0.34375	0	0	0
0.359375	0	0	0
0.375	0	0	0
0.390625	0	0	0
0.40625	0	0	0
0.421875	0	0	0
0.4375	0	0	0
0.453125	0	0	0
0.46875	0	0	0
0.484375	0	0	0
0.5	0	0	0
0.515625	0	0	0
0.53125	0	0	0
0.546875	0	0	0
0.5625	0	0	0
0.578125	0	0	0
0.59375	0	0	0
0.609375	0	0	0
0.625	0	0	0
0.640625	0	0	0
0.65625	0	0	0
0.671875	0	0	0
0.6875	0	0	0
0.703125	0	0	0
0.71875	0	0	0
0.734375	0	0	0
0.75	0	0	0
0.765625	0	0	0
0.78125	0	0	0
0.796875	0	0	0
0.8125	0	0	0
0.828125	0	0	0
0.84375	0	0	0
0.859375	0	0	0
0.875	0	0	0
0.890625	0	0	0
0.90625	0	0	0
0.921875	0	0	0
0.9375	0	0	0
0.953125	0	0	0
0.96875	0	0	0
0.984375	0	0	0
1	0	0	0


==> mr/M3bm200nf1.txt <==
idt	nf1_Exp	nf1_SD	nf1_Var
0.00390625	0.0874479166666666	6.31653702177598e-09	3.98986399474666e-17
0.0078125	0.0807812499999998	6.84379528122911e-09	4.68375338513738e-17
0.01171875	0.0628385416666665	4.16500117164066e-09	1.73472347597681e-17
0.015625	0.0765624999999999	6.10709052933566e-09	3.72965547335014e-17
0.01953125	0.0386458333333335	3.1237508787305e-09	9.75781955236954e-18
0.0234375	0.0671354166666664	5.18538464124316e-09	2.68882138776405e-17
0.02734375	0.108645833333334	6.45239206987946e-09	4.16333634234434e-17
0.03125	0.0742708333333333	4.9280958456259e-09	2.42861286636753e-17
0.03515625	0.0331250000000001	0	0
0.0390625	0.0633854166666664	3.8399413466618e-09	1.47451495458029e-17
0.04296875	0.0761979166666667	1.31708901596544e-09	1.73472347597681e-18
0.046875	0.0507291666666667	1.47255028605851e-09	2.16840434497101e-18
0.05078125	0.0648958333333332	5.43049713116633e-09	2.94902990916057e-17
0.0546875	0.0734375000000003	5.26835606386175e-09	2.77555756156289e-17
0.05859375	0.0441666666666667	1.74234499538967e-09	3.03576608295941e-18
0.0625	0.0523437500000001	3.48468999077933e-09	1.21430643318376e-17
0.06640625	0.0530729166666665	3.54637070832025e-09	1.25767452008319e-17
0.0703125	0.0733854166666669	6.84379528122911e-09	4.68375338513738e-17
0.07421875	0.0742708333333333	3.95126704789632e-09	1.56125112837913e-17
0.078125	0.0372416666666667	0.00314584988958079	9.89637152777546e-06
0.08203125	0.060203125	0.00597638718424697	3.57172037760314e-05
0.0859375	0.0566145833333334	2.71524856558316e-09	7.37257477290143e-18
0.08984375	0.0632812499999998	6.24750175746099e-09	3.90312782094782e-17
0.09375	0.0465625000000001	2.63417803193088e-09	6.93889390390723e-18
0.09765625	0.0533333333333333	1.47255028605851e-09	2.16840434497101e-18
0.1015625	0.0531958333333333	0.00111423086327189	1.24151041666761e-06
0.10546875	0.0607291666666666	2.28126509374304e-09	5.20417042793042e-18
0.109375	0.0395312499999998	3.8399413466618e-09	1.47451495458029e-17
0.11328125	0.0395312499999998	3.8399413466618e-09	1.47451495458029e-17
0.1171875	0.0365104166666665	3.45343653443067e-09	1.19262238973405e-17
0.12109375	0.0331250000000001	0	0
0.125	0.0287499999999999	1.74234499538967e-09	3.03576608295941e-18
0.12890625	0.0219791666666667	6.58544507982719e-10	4.33680868994202e-19
0.1328125	0.0168229166666666	1.61309801746987e-09	2.60208521396521e-18
0.13671875	0.0168229166666666	1.61309801746987e-09	2.60208521396521e-18
0.140625	0.00338541666666667	1.5400299517581e-10	2.37169225231204e-20
0.14453125	0	0	0
0.1484375	0	0	0
0.15234375	0	0	0
0.15625	0	0	0
0.16015625	0	0	0
0.1640625	0	0	0
0.16796875	0	0	0
0.171875	0	0	0
0.17578125	0	0	0
0.1796875	0	0	0
0.18359375	0	0	0
0.1875	0	0	0
0.19140625	0	0	0
0.1953125	0	0	0
0.19921875	0	0	0
0.203125	0	0	0
0.20703125	0	0	0
0.2109375	0	0	0
0.21484375	0	0	0
0.21875	0	0	0
0.22265625	0	0	0
0.2265625	0	0	0
0.23046875	0	0	0
0.234375	0	0	0
0.23828125	0	0	0
0.2421875	0	0	0
0.24609375	0	0	0
0.25	0	0	0
0.25390625	0	0	0
0.2578125	0	0	0
0.26171875	0	0	0
0.265625	0	0	0
0.26953125	0	0	0
0.2734375	0	0	0
0.27734375	0	0	0
0.28125	0	0	0
0.28515625	0	0	0
0.2890625	0	0	0
0.29296875	0	0	0
0.296875	0	0	0
0.30078125	0	0	0
0.3046875	0	0	0
0.30859375	0	0	0
0.3125	0	0	0
0.31640625	0	0	0
0.3203125	0	0	0
0.32421875	0	0	0
0.328125	0	0	0
0.33203125	0	0	0
0.3359375	0	0	0
0.33984375	0	0	0
0.34375	0	0	0
0.34765625	0	0	0
0.3515625	0	0	0
0.35546875	0	0	0
0.359375	0	0	0
0.36328125	0	0	0
0.3671875	0	0	0
0.37109375	0	0	0
0.375	0	0	0
0.37890625	0	0	0
0.3828125	0	0	0
0.38671875	0	0	0
0.390625	0	0	0
0.39453125	0	0	0
0.3984375	0	0	0
0.40234375	0	0	0
0.40625	0	0	0
0.41015625	0	0	0
0.4140625	0	0	0
0.41796875	0	0	0
0.421875	0	0	0
0.42578125	0	0	0
0.4296875	0	0	0
0.43359375	0	0	0
0.4375	0	0	0
0.44140625	0	0	0
0.4453125	0	0	0
0.44921875	0	0	0
0.453125	0	0	0
0.45703125	0	0	0
0.4609375	0	0	0
0.46484375	0	0	0
0.46875	0	0	0
0.47265625	0	0	0
0.4765625	0	0	0
0.48046875	0	0	0
0.484375	0	0	0
0.48828125	0	0	0
0.4921875	0	0	0
0.49609375	0	0	0
0.5	0	0	0
0.50390625	0	0	0
0.5078125	0	0	0
0.51171875	0	0	0
0.515625	0	0	0
0.51953125	0	0	0
0.5234375	0	0	0
0.52734375	0	0	0
0.53125	0	0	0
0.53515625	0	0	0
0.5390625	0	0	0
0.54296875	0	0	0
0.546875	0	0	0
0.55078125	0	0	0
0.5546875	0	0	0
0.55859375	0	0	0
0.5625	0	0	0
0.56640625	0	0	0
0.5703125	0	0	0
0.57421875	0	0	0
0.578125	0	0	0
0.58203125	0	0	0
0.5859375	0	0	0
0.58984375	0	0	0
0.59375	0	0	0
0.59765625	0	0	0
0.6015625	0	0	0
0.60546875	0	0	0
0.609375	0	0	0
0.61328125	0	0	0
0.6171875	0	0	0
0.62109375	0	0	0
0.625	0	0	0
0.62890625	0	0	0
0.6328125	0	0	0
0.63671875	0	0	0
0.640625	0	0	0
0.64453125	0	0	0
0.6484375	0	0	0
0.65234375	0	0	0
0.65625	0	0	0
0.66015625	0	0	0
0.6640625	0	0	0
0.66796875	0	0	0
0.671875	0	0	0
0.67578125	0	0	0
0.6796875	0	0	0
0.68359375	0	0	0
0.6875	0	0	0
0.69140625	0	0	0
0.6953125	0	0	0
0.69921875	0	0	0
0.703125	0	0	0
0.70703125	0	0	0
0.7109375	0	0	0
0.71484375	0	0	0
0.71875	0	0	0
0.72265625	0	0	0
0.7265625	0	0	0
0.73046875	0	0	0
0.734375	0	0	0
0.73828125	0	0	0
0.7421875	0	0	0
0.74609375	0	0	0
0.75	0	0	0
0.75390625	0	0	0
0.7578125	0	0	0
0.76171875	0	0	0
0.765625	0	0	0
0.76953125	0	0	0
0.7734375	0	0	0
0.77734375	0	0	0
0.78125	0	0	0
0.78515625	0	0	0
0.7890625	0	0	0
0.79296875	0	0	0
0.796875	0	0	0
0.80078125	0	0	0
0.8046875	0	0	0
0.80859375	0	0	0
0.8125	0	0	0
0.81640625	0	0	0
0.8203125	0	0	0
0.82421875	0	0	0
0.828125	0	0	0
0.83203125	0	0	0
0.8359375	0	0	0
0.83984375	0	0	0
0.84375	0	0	0
0.84765625	0	0	0
0.8515625	0	0	0
0.85546875	0	0	0
0.859375	0	0	0
0.86328125	0	0	0
0.8671875	0	0	0
0.87109375	0	0	0
0.875	0	0	0
0.87890625	0	0	0
0.8828125	0	0	0
0.88671875	0	0	0
0.890625	0	0	0
0.89453125	0	0	0
0.8984375	0	0	0
0.90234375	0	0	0
0.90625	0	0	0
0.91015625	0	0	0
0.9140625	0	0	0
0.91796875	0	0	0
0.921875	0	0	0
0.92578125	0	0	0
0.9296875	0	0	0
0.93359375	0	0	0
0.9375	0	0	0
0.94140625	0	0	0
0.9453125	0	0	0
0.94921875	0	0	0
0.953125	0	0	0
0.95703125	0	0	0
0.9609375	0	0	0
0.96484375	0	0	0
0.96875	0	0	0
0.97265625	0	0	0
0.9765625	0	0	0
0.98046875	0	0	0
0.984375	0	0	0
0.98828125	0	0	0
0.9921875	0	0	0
0.99609375	0	0	0
1	0	0	0


==> mr/M3bm200nf1000.txt <==
idt	nf1000_Exp	nf1000_SD	nf1000_Var
0.00390625	0.0725445312500001	0.0428611524983506	0.00183707839348686
0.0078125	0.0683605468749999	0.02565701367366	0.000658282350650377
0.01171875	0.0615641927083333	0.0146211254822314	0.000213777310367156
0.015625	0.0660979166666667	0.0209077386233529	0.000437133534342441
0.01953125	0.0533997395833333	0.0348813852581838	0.00121671103752984
0.0234375	0.0756736979166666	0.0352783358876963	0.00124456098300512
0.02734375	0.0789122395833333	0.0324700116125719	0.00105430165412055
0.03125	0.0663934895833333	0.0247630428779547	0.000613208292575421
0.03515625	0.0674533854166666	0.0200866000254707	0.000403471500583238
0.0390625	0.0646127604166667	0.0163094636660871	0.000265998605075414
0.04296875	0.0623244791666666	0.0165359361055993	0.000273437182888461
0.046875	0.0638125	0.0144461986030881	0.000208692654079866
0.05078125	0.0628117187499999	0.0120555923450419	0.000145337306789832
0.0546875	0.0620098958333333	0.0121503654240136	0.000147631379937066
0.05859375	0.0618567708333334	0.013465421119221	0.000181317565917964
0.0625	0.06271484375	0.0130434147289898	0.000170130667792427
0.06640625	0.06291953125	0.0130873500973677	0.00017127873257107
0.0703125	0.0616455729166666	0.0137388973260911	0.000188757299736873
0.07421875	0.0608591145833333	0.0130126109429265	0.00016932804355197
0.078125	0.0616307291666666	0.0110976132626813	0.00012315702012804
0.08203125	0.0575528645833333	0.0105285392023777	0.000110850137736003
0.0859375	0.0572877604166666	0.00776970385540929	6.0368298000762e-05
0.08984375	0.0553466145833333	0.00879188511388731	7.72972438557932e-05
0.09375	0.0533708333333333	0.00958589209499804	9.18893272569459e-05
0.09765625	0.0507630208333333	0.0100349240280916	0.00010069970024957
0.1015625	0.0478434895833333	0.0108160658377076	0.000116987280205626
0.10546875	0.0444828124999999	0.0113817320085064	0.000129543823513459
0.109375	0.0402807291666666	0.0117245585026119	0.000137465272081168
0.11328125	0.0370281249999999	0.0132825730958606	0.00017642674804688
0.1171875	0.0331835937499999	0.0144626281984643	0.000209167614407014
0.12109375	0.0290343749999999	0.0152862239476637	0.000233668642578127
0.125	0.0241299479166666	0.0155870761971779	0.000242956944376629
0.12890625	0.0198674479166667	0.0151084717261851	0.000228265917900933
0.1328125	0.0166822916666667	0.0152881405235693	0.000233727240668403
0.13671875	0.0125653645833333	0.0143637514465389	0.000206317355617947
0.140625	0.00995807291666667	0.0134547951698093	0.000181031513061523
0.14453125	0.00735598958333334	0.0117878828604783	0.000138954182332357
0.1484375	0.00521640625	0.010115613277757	0.000102325631985135
0.15234375	0.00372578125	0.00848979242696878	7.20765754530165e-05
0.15625	0.00273385416666667	0.00798988209390889	6.3838215874566e-05
0.16015625	0.00182864583333333	0.0065406149424924	4.27796438259549e-05
0.1640625	0.00134427083333333	0.00566162217545043	3.20539656575521e-05
0.16796875	0.000990885416666667	0.00450662741830202	2.03096906873915e-05
0.171875	0.00075546875	0.00388216881925695	1.50712347412109e-05
0.17578125	0.000565364583333333	0.00323335329029964	1.04545734998915e-05
0.1796875	0.000228385416666667	0.00166264715093209	2.7643955485026e-06
0.18359375	0.00011796875	0.00123115655379848	1.51574645996094e-06
0.1875	8.41145833333333e-05	0.00118658221912294	1.40797736273872e-06
0.19140625	1.69270833333333e-05	0.000238785895489136	5.70187038845485e-08
0.1953125	1.69270833333333e-05	0.000238785895489136	5.70187038845485e-08
0.19921875	0	0	0
0.203125	0	0	0
0.20703125	0	0	0
0.2109375	0	0	0
0.21484375	0	0	0
0.21875	0	0	0
0.22265625	0	0	0
0.2265625	0	0	0
0.23046875	0	0	0
0.234375	0	0	0
0.23828125	0	0	0
0.2421875	0	0	0
0.24609375	0	0	0
0.25	0	0	0
0.25390625	0	0	0
0.2578125	0	0	0
0.26171875	0	0	0
0.265625	0	0	0
0.26953125	0	0	0
0.2734375	0	0	0
0.27734375	0	0	0
0.28125	0	0	0
0.28515625	0	0	0
0.2890625	0	0	0
0.29296875	0	0	0
0.296875	0	0	0
0.30078125	0	0	0
0.3046875	0	0	0
0.30859375	0	0	0
0.3125	0	0	0
0.31640625	0	0	0
0.3203125	0	0	0
0.32421875	0	0	0
0.328125	0	0	0
0.33203125	0	0	0
0.3359375	0	0	0
0.33984375	0	0	0
0.34375	0	0	0
0.34765625	0	0	0
0.3515625	0	0	0
0.35546875	0	0	0
0.359375	0	0	0
0.36328125	0	0	0
0.3671875	0	0	0
0.37109375	0	0	0
0.375	0	0	0
0.37890625	0	0	0
0.3828125	0	0	0
0.38671875	0	0	0
0.390625	0	0	0
0.39453125	0	0	0
0.3984375	0	0	0
0.40234375	0	0	0
0.40625	0	0	0
0.41015625	0	0	0
0.4140625	0	0	0
0.41796875	0	0	0
0.421875	0	0	0
0.42578125	0	0	0
0.4296875	0	0	0
0.43359375	0	0	0
0.4375	0	0	0
0.44140625	0	0	0
0.4453125	0	0	0
0.44921875	0	0	0
0.453125	0	0	0
0.45703125	0	0	0
0.4609375	0	0	0
0.46484375	0	0	0
0.46875	0	0	0
0.47265625	0	0	0
0.4765625	0	0	0
0.48046875	0	0	0
0.484375	0	0	0
0.48828125	0	0	0
0.4921875	0	0	0
0.49609375	0	0	0
0.5	0	0	0
0.50390625	0	0	0
0.5078125	0	0	0
0.51171875	0	0	0
0.515625	0	0	0
0.51953125	0	0	0
0.5234375	0	0	0
0.52734375	0	0	0
0.53125	0	0	0
0.53515625	0	0	0
0.5390625	0	0	0
0.54296875	0	0	0
0.546875	0	0	0
0.55078125	0	0	0
0.5546875	0	0	0
0.55859375	0	0	0
0.5625	0	0	0
0.56640625	0	0	0
0.5703125	0	0	0
0.57421875	0	0	0
0.578125	0	0	0
0.58203125	0	0	0
0.5859375	0	0	0
0.58984375	0	0	0
0.59375	0	0	0
0.59765625	0	0	0
0.6015625	0	0	0
0.60546875	0	0	0
0.609375	0	0	0
0.61328125	0	0	0
0.6171875	0	0	0
0.62109375	0	0	0
0.625	0	0	0
0.62890625	0	0	0
0.6328125	0	0	0
0.63671875	0	0	0
0.640625	0	0	0
0.64453125	0	0	0
0.6484375	0	0	0
0.65234375	0	0	0
0.65625	0	0	0
0.66015625	0	0	0
0.6640625	0	0	0
0.66796875	0	0	0
0.671875	0	0	0
0.67578125	0	0	0
0.6796875	0	0	0
0.68359375	0	0	0
0.6875	0	0	0
0.69140625	0	0	0
0.6953125	0	0	0
0.69921875	0	0	0
0.703125	0	0	0
0.70703125	0	0	0
0.7109375	0	0	0
0.71484375	0	0	0
0.71875	0	0	0
0.72265625	0	0	0
0.7265625	0	0	0
0.73046875	0	0	0
0.734375	0	0	0
0.73828125	0	0	0
0.7421875	0	0	0
0.74609375	0	0	0
0.75	0	0	0
0.75390625	0	0	0
0.7578125	0	0	0
0.76171875	0	0	0
0.765625	0	0	0
0.76953125	0	0	0
0.7734375	0	0	0
0.77734375	0	0	0
0.78125	0	0	0
0.78515625	0	0	0
0.7890625	0	0	0
0.79296875	0	0	0
0.796875	0	0	0
0.80078125	0	0	0
0.8046875	0	0	0
0.80859375	0	0	0
0.8125	0	0	0
0.81640625	0	0	0
0.8203125	0	0	0
0.82421875	0	0	0
0.828125	0	0	0
0.83203125	0	0	0
0.8359375	0	0	0
0.83984375	0	0	0
0.84375	0	0	0
0.84765625	0	0	0
0.8515625	0	0	0
0.85546875	0	0	0
0.859375	0	0	0
0.86328125	0	0	0
0.8671875	0	0	0
0.87109375	0	0	0
0.875	0	0	0
0.87890625	0	0	0
0.8828125	0	0	0
0.88671875	0	0	0
0.890625	0	0	0
0.89453125	0	0	0
0.8984375	0	0	0
0.90234375	0	0	0
0.90625	0	0	0
0.91015625	0	0	0
0.9140625	0	0	0
0.91796875	0	0	0
0.921875	0	0	0
0.92578125	0	0	0
0.9296875	0	0	0
0.93359375	0	0	0
0.9375	0	0	0
0.94140625	0	0	0
0.9453125	0	0	0
0.94921875	0	0	0
0.953125	0	0	0
0.95703125	0	0	0
0.9609375	0	0	0
0.96484375	0	0	0
0.96875	0	0	0
0.97265625	0	0	0
0.9765625	0	0	0
0.98046875	0	0	0
0.984375	0	0	0
0.98828125	0	0	0
0.9921875	0	0	0
0.99609375	0	0	0
1	0	0	0


==> mr/M3bm200nf2000.txt <==
idt	nf2000_Exp	nf2000_SD	nf2000_Var
0.00390625	0.0791731770833334	0.0761382263530841	0.00579702951219346
0.0078125	0.0840309895833333	0.0682314566841959	0.0046555316812473
0.01171875	0.0745319010416667	0.0584677100080874	0.00341847311358981
0.015625	0.0731815104166667	0.0588697052168176	0.003465642192315
0.01953125	0.0768110677083333	0.0541613686685315	0.00293345385604859
0.0234375	0.0805819010416666	0.0469151406254414	0.00220103041990494
0.02734375	0.0762615885416667	0.0418134828519336	0.00174836734820895
0.03125	0.0726341145833333	0.035656429711202	0.00127138097974989
0.03515625	0.0771825520833333	0.0300698909172604	0.000904198339775938
0.0390625	0.0740846354166666	0.0285159909781976	0.000813161741468648
0.04296875	0.0728477864583333	0.0252825535113533	0.000639207512054445
0.046875	0.0718324218749999	0.0207137022864704	0.000429057462412531
0.05078125	0.0685447916666666	0.0197949796021094	0.000391841217447927
0.0546875	0.06976796875	0.0190289284850677	0.000362100119289819
0.05859375	0.0682055989583333	0.0177817039684768	0.000316188996022542
0.0625	0.0681604166666666	0.0172970308572221	0.000299187276475695
0.06640625	0.065790625	0.0158944448047434	0.000252633375651035
0.0703125	0.0641841145833333	0.0151974215969705	0.000230961623196067
0.07421875	0.0641190104166666	0.0346095924158819	0.00119782388719347
0.078125	0.0597061197916666	0.0225599097180345	0.000508949526485867
0.08203125	0.0582669270833334	0.0166994501283512	0.00027887163458929
0.0859375	0.0560075520833333	0.013545198455204	0.000183472401190861
0.08984375	0.0515718749999999	0.0146504785707647	0.000214636522352435
0.09375	0.0498299479166666	0.0168879543556743	0.00028520300231934
0.09765625	0.0457765625	0.0175203372573326	0.000306962217610677
0.1015625	0.0442700520833333	0.0235848536147179	0.000556245320027671
0.10546875	0.0404476562499999	0.0199254953801185	0.000397025366143123
0.109375	0.03591484375	0.0190396354917511	0.000362507719658748
0.11328125	0.0336476562499999	0.0220292511513826	0.000485287906290694
0.1171875	0.0300041666666666	0.022039071183631	0.000485720658637156
0.12109375	0.0262872395833333	0.0216135594495822	0.000467145952080622
0.125	0.0246841145833333	0.0253789134728839	0.000644089249064129
0.12890625	0.021334375	0.0216997328562585	0.000470878406032985
0.1328125	0.017725	0.0200969200832266	0.000403886196831596
0.13671875	0.01510703125	0.0190536004936721	0.00036303969177246
0.140625	0.0132434895833333	0.018233023355047	0.00033244314066569
0.14453125	0.01261796875	0.0223618488988165	0.000500052286173502
0.1484375	0.0101916666666667	0.0172168190273893	0.000296418857421875
0.15234375	0.00882369791666667	0.0160927422465464	0.00025897635301378
0.15625	0.0100877604166667	0.0345830715733928	0.00119598883945041
0.16015625	0.0110486979166667	0.043346264496096	0.00187889864576552
0.1640625	0.00821067708333334	0.0341932199986707	0.0011691762938775
0.16796875	0.00652447916666667	0.0254676783335798	0.00064860263970269
0.171875	0.00501197916666667	0.0183459050098792	0.00033657223063151
0.17578125	0.00372864583333333	0.0144872983666674	0.000209881813964844
0.1796875	0.00302630208333333	0.0117617410466965	0.000138338552449544
0.18359375	0.00266119791666667	0.0112122105930024	0.000125713666381836
0.1875	0.00196223958333333	0.00822638721768392	6.76734466552734e-05
0.19140625	0.00166848958333333	0.00803108513108309	6.4498328382704e-05
0.1953125	0.00141432291666667	0.00714593601401416	5.10644015163845e-05
0.19921875	0.0029265625	0.0229758512442333	0.000527889740397135
0.203125	0.001215625	0.00803362825519754	6.45391829427083e-05
0.20703125	0.00098359375	0.00638763635949764	4.08018982611762e-05
0.2109375	0.00214791666666667	0.0215172786169595	0.000462993279079861
0.21484375	0.0014859375	0.0138376653275247	0.00019148098171658
0.21875	0.0010296875	0.00903118798938246	8.1562356499566e-05
0.22265625	0.000533854166666667	0.00476385938946062	2.26943562825521e-05
0.2265625	0.000317447916666667	0.00275669264080414	7.59935431586372e-06
0.23046875	0.000177604166666667	0.00205326075305892	4.21587972005208e-06
0.234375	0.000160677083333333	0.00204066180562244	4.16430060492622e-06
0.23828125	0.000101041666666667	0.00120919330030397	1.4621484375e-06
0.2421875	8.41145833333333e-05	0.00118658221912294	1.40797736273872e-06
0.24609375	0.0018171875	0.025395721064448	0.000644942648383246
0.25	0.0010015625	0.0141287777546341	0.000199622360839844
0.25390625	0.00059609375	0.00840893715037896	7.07102239990234e-05
0.2578125	0.000375260416666667	0.00529369962153608	2.80232556830512e-05
0.26171875	0.00112395833333333	0.0144931122514929	0.000210050302734375
0.265625	0.000459895833333333	0.00625220471096635	3.90900637478298e-05
0.26953125	1.69270833333333e-05	0.000238785895489136	5.70187038845485e-08
0.2734375	0	0	0
0.27734375	0	0	0
0.28125	0.0019546875	0.0275742604852532	0.000760339841308593
0.28515625	0.00133463541666667	0.018827349452028	0.00035446908738878
0.2890625	0.00121484375	0.0125270355824272	0.000156926620483398
0.29296875	0.000544010416666666	0.0064023588654828	4.09901990424262e-05
0.296875	0.00028359375	0.00400058215673337	1.60046575927734e-05
0.30078125	0.000101041666666667	0.00142536811461207	2.03167426215278e-06
0.3046875	0.000101041666666667	0.00142536811461207	2.03167426215278e-06
0.30859375	0.00125989583333333	0.0175346579782583	0.000307464230414496
0.3125	0.00146588541666667	0.0156960869018174	0.000246367144029405
0.31640625	0.000544010416666666	0.0064023588654828	4.09901990424262e-05
0.3203125	0.000101041666666667	0.00142536811461207	2.03167426215278e-06
0.32421875	0	0	0
0.328125	0	0	0
0.33203125	0	0	0
0.3359375	0.000771875	0.0108886368343046	0.000118562412109375
0.33984375	0.000177604166666667	0.00250541508805524	6.27710476345486e-06
0.34375	0	0	0
0.34765625	0	0	0
0.3515625	0	0	0
0.35546875	0	0	0
0.359375	0.00149401041666667	0.0210756104987873	0.000444181357896593
0.36328125	0.0010015625	0.0141287777546341	0.000199622360839844
0.3671875	0.0021359375	0.0228968397837161	0.000524265272081163
0.37109375	0.000970833333333333	0.0112308757202831	0.000126132569444444
0.375	0.00124192708333333	0.0127896201724396	0.000163574384155273
0.37890625	0.000919791666666666	0.00881799972446274	7.77571191406249e-05
0.3828125	0.00019453125	0.00251557365749453	6.32811082628038e-06
0.38671875	1.69270833333333e-05	0.000238785895489136	5.70187038845485e-08
0.390625	0.00206770833333333	0.0291686155412883	0.000850808132595486
0.39453125	0.00146015625	0.020598038707809	0.000424279198608398
0.3984375	0.00102291666666667	0.0144300153458666	0.000208225342881944
0.40234375	0.000750520833333333	0.0105873992430722	0.000112093022732205
0.40625	0.000476822916666667	0.00672641499447089	4.52446586778429e-05
0.41015625	0.00217552083333333	0.0259156072421711	0.000671618698730469
0.4140625	0.00144192708333333	0.0177435056474818	0.000314831992662218
0.41796875	0.00074296875	0.00915991032600467	8.39039571804471e-05
0.421875	0.000300520833333333	0.00400650414533417	1.60520754665799e-05
0.42578125	0.000101041666666667	0.00142536811461207	2.03167426215278e-06
0.4296875	0.00389817708333333	0.0401709465302496	0.00161370494513618
0.43359375	0.0025796875	0.0287531280897531	0.000826742374945746
0.4375	0.0018015625	0.0207794604166269	0.000431785975206163
0.44140625	0.00106875	0.0137182921968666	0.000188191540798611
0.4453125	0.00059609375	0.00840893715037896	7.07102239990234e-05
0.44921875	0.00121484375	0.0125270355824272	0.000156926620483398
0.453125	0.000482552083333333	0.00487535744076665	2.37691101752387e-05
0.45703125	0.000476302083333333	0.0054753169834573	2.99790960693359e-05
0.4609375	3.38541666666667e-05	0.000477571790978272	2.28074815538194e-07
0.46484375	0	0	0
0.46875	0	0	0
0.47265625	0	0	0
0.4765625	0	0	0
0.48046875	0	0	0
0.484375	0.00149401041666667	0.0210756104987873	0.000444181357896593
0.48828125	0.000857291666666666	0.0120935871992344	0.000146254851345486
0.4921875	0.0014828125	0.0159154181430451	0.000253300534667969
0.49609375	0.000697135416666667	0.00773338180614495	5.98051941596137e-05
0.5	0.00300572916666667	0.0385579152088072	0.00148671282524957
0.50390625	0.00210911458333333	0.0292746888203981	0.000857007405531141
0.5078125	0.00182057291666667	0.0256823414671469	0.000659582663235134
0.51171875	0.00147083333333333	0.0207486575034252	0.000430506788194444
0.515625	0.00105104166666667	0.0148267672952947	0.000219833028428819
0.51953125	0.00302708333333333	0.0320936192250933	0.00103000039496528
0.5234375	0.00227708333333333	0.0229936261973427	0.000528706845703125
0.52734375	0.00146588541666667	0.0146061451026125	0.000213339474758572
0.53125	0.000925	0.00936755960536518	8.77511729600694e-05
0.53515625	0.000583072916666667	0.00694065809918036	4.81727348497179e-05
0.5390625	0.000266666666666667	0.00376179626124423	1.41511111111111e-05
0.54296875	0.000303645833333333	0.00428345160215896	1.83479576280382e-05
0.546875	0.00199791666666667	0.0255344755416914	0.000652009441189236
0.55078125	0.00119921875	0.0143875279775127	0.000207000961303711
0.5546875	0.000824479166666667	0.00940209353245163	8.83993627929688e-05
0.55859375	0.00058671875	0.00655994179118313	4.30328363037109e-05
0.5625	0.000308854166666667	0.00319951740440551	1.02369116210938e-05
0.56640625	0.00018515625	0.00185004147778085	3.42265346950955e-06
0.5703125	0.0015109375	0.021075763286838	0.00044418779812283
0.57421875	0.00239635416666667	0.026711618296709	0.00071351055202908
0.578125	0.00123880208333333	0.0149210340781628	0.000222637257961697
0.58203125	0.000641927083333333	0.00905549588278031	8.20020056830512e-05
0.5859375	0.000375260416666667	0.00529369962153608	2.80232556830512e-05
0.58984375	0.00014375	0.00202784329707697	4.1121484375e-06
0.59375	1.69270833333333e-05	0.000238785895489136	5.70187038845485e-08
0.59765625	0	0	0
0.6015625	0	0	0
0.60546875	0.00149401041666667	0.0210756104987873	0.000444181357896593
0.609375	0.00283958333333333	0.0310834122960346	0.000966178519965277
0.61328125	0.0018015625	0.0207794604166269	0.000431785975206163
0.6171875	0.000872916666666667	0.0109744295204175	0.000120438103298611
0.62109375	0.00044296875	0.00624884320349262	3.90480413818359e-05
0.625	0.000198958333333333	0.00280665267928769	7.87729926215278e-06
0.62890625	0.000101041666666667	0.00142536811461207	2.03167426215278e-06
0.6328125	0	0	0
0.63671875	0	0	0
0.640625	0	0	0
0.64453125	0	0	0
0.6484375	0	0	0
0.65234375	0	0	0
0.65625	0	0	0
0.66015625	0	0	0
0.6640625	0	0	0
0.66796875	0	0	0
0.671875	0	0	0
0.67578125	0	0	0
0.6796875	0	0	0
0.68359375	0	0	0
0.6875	0	0	0
0.69140625	0	0	0
0.6953125	0	0	0
0.69921875	0	0	0
0.703125	0	0	0
0.70703125	0	0	0
0.7109375	0.00133463541666667	0.018827349452028	0.00035446908738878
0.71484375	0.00059609375	0.00840893715037896	7.07102239990234e-05
0.71875	0.00157005208333333	0.0202122555777385	0.000408535275539822
0.72265625	0.000771875	0.0108886368343046	0.000118562412109375
0.7265625	0.00208385416666667	0.0256891056361105	0.000659930148383246
0.73046875	0.00119166666666667	0.0154439111743467	0.000238514392361111
0.734375	0.000641927083333333	0.00905549588278031	8.20020056830512e-05
0.73828125	0.000329427083333333	0.00464714088913472	2.15959184434679e-05
0.7421875	0.00014375	0.00202784329707697	4.1121484375e-06
0.74609375	1.69270833333333e-05	0.000238785895489136	5.70187038845485e-08
0.75	0	0	0
0.75390625	0	0	0
0.7578125	0	0	0
0.76171875	0	0	0
0.765625	0.00248880208333333	0.0351088738952257	0.00123263302619086
0.76953125	0.00356171875	0.0359000158066096	0.00128881113491482
0.7734375	0.00249557291666667	0.0254546270155157	0.000647938036499023
0.77734375	0.00351640625	0.0301990296276002	0.000911981390448676
0.78125	0.00214869791666667	0.018529189532533	0.00034333086473253
0.78515625	0.00148671875	0.0147437593442894	0.000217378439602322
0.7890625	0.000987760416666667	0.0112319509166866	0.000126156721394857
0.79296875	0.000697135416666667	0.00852182126362652	7.2621437649197e-05
0.796875	0.000375260416666667	0.00529369962153608	2.80232556830512e-05
0.80078125	0.000101041666666667	0.00142536811461207	2.03167426215278e-06
0.8046875	0	0	0
0.80859375	0	0	0
0.8125	0.00141067708333333	0.0149848635810416	0.000224546136542426
0.81640625	0.000278645833333333	0.00287626288499396	8.27288818359375e-06
0.8203125	0.00149401041666667	0.0210756104987873	0.000444181357896593
0.82421875	0.000857291666666666	0.0120935871992344	0.000146254851345486
0.828125	0.00254453125	0.0299011860941451	0.000894080929836697
0.83203125	0.0029359375	0.0274718918604756	0.000754704842393663
0.8359375	0.0014703125	0.0146952658529001	0.000215950838487413
0.83984375	0.00264739583333333	0.0226654059025805	0.000513720624728732
0.84375	0.00108567708333333	0.0123452938309136	0.000152406279771593
0.84765625	0.00085390625	0.00875558771470689	7.66603162299262e-05
0.8515625	0.000375260416666667	0.00529369962153608	2.80232556830512e-05
0.85546875	0.000177604166666667	0.00250541508805524	6.27710476345486e-06
0.859375	0.000101041666666667	0.00142536811461207	2.03167426215278e-06
0.86328125	0	0	0
0.8671875	0.002471875	0.0348700879997366	0.00121592303710938
0.87109375	0.00193776041666667	0.027335474589764	0.000747228171047634
0.875	0.00581796875	0.0479835594554404	0.00230242197801378
0.87890625	0.00534817708333333	0.037844034779033	0.00143217096835666
0.8828125	0.003571875	0.0225427842163672	0.000508177120225694
0.88671875	0.0011703125	0.00824932083365533	6.80512942165798e-05
0.890625	0.000459895833333333	0.00533557109934477	2.84683189561632e-05
0.89453125	0.00028359375	0.00400058215673337	1.60046575927734e-05
0.8984375	0.000101041666666667	0.00142536811461207	2.03167426215278e-06
0.90234375	0.0016125	0.0225083925561127	0.000506627735460069
0.90625	0.0010015625	0.0141287777546341	0.000199622360839844
0.91015625	0.00059609375	0.00840893715037896	7.07102239990234e-05
0.9140625	0.00330546875	0.0308865535544252	0.000953979190470377
0.91796875	0.00171380208333333	0.0169529758677996	0.000287403390774197
0.921875	0.00277291666666667	0.0297515269179525	0.000885153353949653
0.92578125	0.00152734375	0.0201637454688878	0.000406576631334093
0.9296875	0.000967708333333333	0.0136512059636558	0.000186355424262153
0.93359375	0.00059609375	0.00840893715037896	7.07102239990234e-05
0.9375	0.000375260416666667	0.00529369962153608	2.80232556830512e-05
0.94140625	0.000198958333333333	0.00280665267928769	7.87729926215278e-06
0.9453125	0.00320338541666667	0.0437799903401732	0.00191668755418565
0.94921875	0.00251770833333333	0.03411390602063	0.00116375858398437
0.953125	0.00197161458333333	0.0275740944673814	0.000760330685696072
0.95703125	0.00149401041666667	0.0210756104987873	0.000444181357896593
0.9609375	0.00600963541666667	0.0522720182929314	0.00273236389641656
0.96484375	0.00452630208333333	0.0400867212453361	0.00160694522020128
0.96875	0.00338229166666667	0.031058826982147	0.000964650733506944
0.97265625	0.00251796875	0.0252217603690293	0.000636137196112739
0.9765625	0.00181979166666667	0.0204740283164665	0.000419185835503472
0.98046875	0.00228229166666667	0.0214494348206022	0.000460078254123264
0.984375	0.00130208333333333	0.0146653488029488	0.000215072455512153
0.98828125	0.00087421875	0.0120947446088954	0.000146282847154405
0.9921875	0.00073359375	0.010348613347583	0.000107093798217773
0.99609375	0.00266380208333333	0.0303158912216986	0.000919053260565863
1	0.00201354166666667	0.0222787257024187	0.000496341618923611


==> mr/M3bm200nf4000.txt <==
idt	nf4000_Exp	nf4000_SD	nf4000_Var
0.00390625	0.123238802083333	0.198409850731739	0.0393664688673909
0.0078125	0.185758333333333	0.238170808074018	0.0567253338186306
0.01171875	0.217738802083333	0.246928155292327	0.0609735138760715
0.015625	0.232963802083333	0.23023193241936	0.0530067427055527
0.01953125	0.236164583333333	0.213713683085442	0.0456735383379448
0.0234375	0.228640234375	0.191040133426816	0.0364963325797356
0.02734375	0.241298958333333	0.187336583383046	0.0350949954736328
0.03125	0.2309671875	0.164748692478721	0.0271421316734483
0.03515625	0.218696223958333	0.14795494661005	0.0218906662263828
0.0390625	0.213231510416667	0.14646739985416	0.0214526992200384
0.04296875	0.215468880208333	0.141334210794892	0.0199753591410149
0.046875	0.206304947916667	0.136336968079904	0.0185877688652208
0.05078125	0.197804296875	0.127967317768616	0.0163756344168939
0.0546875	0.190945963541667	0.131696856754866	0.0173440620791117
0.05859375	0.1743828125	0.125138069905659	0.0156595365397135
0.0625	0.164667838541667	0.117734839886825	0.0138614925231764
0.06640625	0.154403125	0.11107243857649	0.0123370866113281
0.0703125	0.142537239583333	0.108359776217101	0.0117418411018202
0.07421875	0.14264765625	0.120964756399478	0.014632472290785
0.078125	0.140249869791667	0.126234587208125	0.0159351710076057
0.08203125	0.127896875	0.112533218663355	0.0126637253027344
0.0859375	0.120382942708333	0.112085718589011	0.012563208311615
0.08984375	0.116716927083333	0.12210132635217	0.014908733896959
0.09375	0.11183125	0.11990788298757	0.0143779004025607
0.09765625	0.115523828125	0.136297659690346	0.0185770520370653
0.1015625	0.11829765625	0.143689930230816	0.0206467960497368
0.10546875	0.111874739583333	0.138638381762869	0.0192206008978271
0.109375	0.109352604166667	0.139587046603088	0.0194845435793728
0.11328125	0.101687760416667	0.132315007280858	0.0175072611517334
0.1171875	0.102866536458333	0.135722504641558	0.0184205982661777
0.12109375	0.0959032552083334	0.130118786541216	0.0169308986109585
0.125	0.11638984375	0.17147855751154	0.0294048956862386
0.12890625	0.119406770833333	0.161543097775686	0.0260961724389648
0.1328125	0.0988229166666667	0.135465513726081	0.0183509054090712
0.13671875	0.105801041666667	0.155041386597772	0.0240378315581597
0.140625	0.0986294270833333	0.143737263888686	0.0206604010302056
0.14453125	0.0941541666666666	0.141322304276363	0.0199719936859809
0.1484375	0.1037296875	0.16200393758125	0.0262452757918294
0.15234375	0.1101296875	0.165047641315496	0.0272407239038086
0.15625	0.1041046875	0.15662131162021	0.0245302352536349
0.16015625	0.0970861979166667	0.151242500118727	0.0228742938421631
0.1640625	0.0835536458333333	0.13411630406562	0.0179871830162218
0.16796875	0.0789949218749999	0.128928951891368	0.0166226746358066
0.171875	0.0714723958333333	0.125550434216082	0.0157629115318468
0.17578125	0.07274453125	0.132679621149677	0.0176038818684218
0.1796875	0.0743104166666666	0.138935899500172	0.0193031841699219
0.18359375	0.0777005208333333	0.145741937017713	0.0212407122056749
0.1875	0.0823830729166667	0.15264141961198	0.0232994029811605
0.19140625	0.0919729166666667	0.161426720301471	0.0260585860272895
0.1953125	0.0812817708333333	0.140231589630145	0.0196648987301975
0.19921875	0.0791833333333333	0.147684422605379	0.0218106886802843
0.203125	0.0754321614583333	0.143692488993255	0.0206475313930766
0.20703125	0.0754485677083333	0.145843866956757	0.0212704335289001
0.2109375	0.0687533854166666	0.134108457392203	0.0179850783441162
0.21484375	0.0708424479166666	0.131133709248487	0.0171960497012668
0.21875	0.0701235677083333	0.133946816336356	0.0179417496066454
0.22265625	0.0650559895833333	0.129511159991212	0.0167731405622694
0.2265625	0.0780337239583333	0.150665959921954	0.022700231479204
0.23046875	0.0717981770833333	0.137252887058524	0.0188383550059001
0.234375	0.0706553385416666	0.131751796188899	0.0173585357990011
0.23828125	0.0837705729166667	0.145479557207	0.0211643015651448
0.2421875	0.0742971354166666	0.132437894597794	0.0175397959254964
0.24609375	0.0708338541666666	0.130398226738791	0.0170036975366211
0.25	0.0757307291666667	0.136341654743901	0.0185890468183051
0.25390625	0.0793592447916666	0.13977352907732	0.0195366394307285
0.2578125	0.0853119791666666	0.147732816255034	0.0218249849986437
0.26171875	0.0845259114583333	0.151199339942848	0.022861240399153
0.265625	0.0812393229166667	0.145552194717886	0.0211854413871935
0.26953125	0.0890057291666666	0.157382665384228	0.024769303363444
0.2734375	0.0927015625	0.158822526417798	0.0252245948977322
0.27734375	0.0945018229166666	0.160231324593904	0.0256740773811171
0.28125	0.0766236979166666	0.133268539293677	0.0177605035654704
0.28515625	0.0866388020833333	0.149974194817843	0.0224922591112603
0.2890625	0.0763674479166666	0.132031315232304	0.0174322682019721
0.29296875	0.0721817708333333	0.121992999854982	0.0148822920136176
0.296875	0.0689768229166666	0.120545621899035	0.0145312469590251
0.30078125	0.0794481770833333	0.157416877686181	0.024780073380466
0.3046875	0.0809854166666666	0.153151266911641	0.0234553105566406
0.30859375	0.0872229166666666	0.157837352515732	0.0249126298491753
0.3125	0.0817563802083333	0.151175874096937	0.0228541449089728
0.31640625	0.0782709635416667	0.142581818847164	0.0203295750657654
0.3203125	0.0809548177083333	0.152725537767336	0.023325089886322
0.32421875	0.0739994791666667	0.137864212884962	0.0190065411943902
0.328125	0.0718135416666666	0.133196342768848	0.0177412657269965
0.33203125	0.081246875	0.148677502944216	0.0221049998817274
0.3359375	0.0872192708333333	0.151083408814468	0.0228261964189996
0.33984375	0.086341796875	0.153625116539802	0.0236006764318678
0.34375	0.0762553385416666	0.13725216056817	0.0188381555806308
0.34765625	0.083559765625	0.14732984936762	0.0217060845146857
0.3515625	0.085242578125	0.140821492245826	0.0198306926783413
0.35546875	0.0877984374999999	0.152197308886354	0.0231640208322483
0.359375	0.0792704427083333	0.135697734789619	0.0184138752270338
0.36328125	0.07271328125	0.129918047418636	0.0168786990450711
0.3671875	0.0865561197916666	0.153570403856174	0.0235838689405484
0.37109375	0.0893416666666667	0.14911433945197	0.0222350862301975
0.375	0.09741484375	0.158696580577181	0.0251846046868896
0.37890625	0.10253359375	0.15937701769705	0.0254010337700059
0.3828125	0.0968278645833333	0.148804835899052	0.0221428791869439
0.38671875	0.084999609375	0.14373237235474	0.0206589948627218
0.390625	0.0897412760416667	0.147563955761636	0.0217751210400221
0.39453125	0.0766325520833333	0.129299801583141	0.0167184386894396
0.3984375	0.0776375	0.138409390471383	0.0191571593706597
0.40234375	0.0692393229166667	0.12836417799916	0.0164773621934001
0.40625	0.0722664062499999	0.135963864179682	0.0184861723626709
0.41015625	0.0841421875	0.152072091649837	0.0231259210587565
0.4140625	0.0800390625	0.140368472208613	0.0197033079901801
0.41796875	0.0686554687499999	0.12463157348397	0.0155330291090902
0.421875	0.071771875	0.131840687281721	0.0173819668229167
0.42578125	0.0820231770833333	0.154121699971702	0.0237534984021674
0.4296875	0.0890553385416667	0.158272279872781	0.0250501145761278
0.43359375	0.09462890625	0.152864794411543	0.0233676453704834
0.4375	0.101597916666667	0.164128892878882	0.0269382934776476
0.44140625	0.0903119791666666	0.149779242663768	0.0224338215329318
0.4453125	0.0927792968750001	0.148890261615447	0.0221683100039164
0.44921875	0.0965104166666666	0.152636513210079	0.0232979051649305
0.453125	0.073679296875	0.12008988568387	0.0144215806435649
0.45703125	0.0729765625	0.12871066915332	0.0165664363538954
0.4609375	0.0734423177083333	0.132980119131132	0.0176837120841302
0.46484375	0.0761786458333333	0.138861051841323	0.0192823917184787
0.46875	0.0709779947916666	0.131202632839838	0.0172141308641052
0.47265625	0.0689658854166667	0.13127360507677	0.0172327593898519
0.4765625	0.0834102864583333	0.147612511509911	0.0217894535542636
0.48046875	0.0845388020833333	0.149785288712797	0.0224356327147759
0.484375	0.0938268229166666	0.166136459451596	0.0276013231591118
0.48828125	0.0890953125	0.154795417892628	0.0239616214005534
0.4921875	0.0910190104166666	0.158272124748737	0.0250500654724799
0.49609375	0.0884574218749999	0.148580959823344	0.0220763016220262
0.5	0.0839833333333333	0.146259177077339	0.0213917468793403
0.50390625	0.0784061197916666	0.138632707577444	0.0192190276102532
0.5078125	0.0803643229166667	0.14224676856809	0.0202341431680637
0.51171875	0.0839528645833333	0.146965108329625	0.0215987430663384
0.515625	0.0788196614583333	0.133451742896596	0.0178093676821391
0.51953125	0.0803966145833333	0.144852819017022	0.0209823391771783
0.5234375	0.0790540364583333	0.13931712200609	0.0194092604840597
0.52734375	0.0739657552083333	0.131571688294048	0.0173111091605462
0.53125	0.0780286458333333	0.144120879218127	0.0207708278266059
0.53515625	0.0776868489583333	0.145843675703704	0.0212703777427673
0.5390625	0.0725036458333333	0.133395789562136	0.0177944366729058
0.54296875	0.080808203125	0.14241652831971	0.0202824675386386
0.546875	0.0684001302083333	0.122365300950663	0.0149732668767463
0.55078125	0.074701953125	0.132845308899416	0.0176478760965813
0.5546875	0.0595971354166666	0.108351503694212	0.0117400483527968
0.55859375	0.0703740885416667	0.137773052527222	0.0189814140026686
0.5625	0.079280078125	0.148309788762484	0.0219957934427727
0.56640625	0.0737009114583333	0.138124471289757	0.0190783695690748
0.5703125	0.0863361979166667	0.15583625164358	0.0242849373263211
0.57421875	0.0785213541666666	0.138979328454965	0.019315253737793
0.578125	0.0822791666666667	0.145838222619862	0.0212687871769206
0.58203125	0.074769140625	0.138622387337478	0.0192161662711419
0.5859375	0.0780766927083333	0.140346269396952	0.0196970753336419
0.58984375	0.063552734375	0.114632122793311	0.0131405235761007
0.59375	0.0672895833333333	0.133249330516578	0.0177553840831163
0.59765625	0.0623140625	0.126604233330659	0.0160286318972439
0.6015625	0.065716015625	0.131379883779886	0.0172606738620165
0.60546875	0.06952734375	0.129902747523763	0.0168747238142225
0.609375	0.07195234375	0.135875224573004	0.0184620766527642
0.61328125	0.0675985677083333	0.122673575217197	0.0150488060565694
0.6171875	0.0627748697916666	0.115655151430062	0.0133761140523105
0.62109375	0.0717740885416666	0.136414009801633	0.0186087820701599
0.625	0.0697251302083333	0.133857533388713	0.0179178392449103
0.62890625	0.077166015625	0.139992441232169	0.0195978836021423
0.6328125	0.0783255208333333	0.139195130065462	0.019375284233941
0.63671875	0.105076432291667	0.168896132996888	0.0285259037413025
0.640625	0.0907154947916667	0.147659271421025	0.0218032604365878
0.64453125	0.076059375	0.128515113921645	0.0165161345062934
0.6484375	0.0642171875	0.117240190603529	0.0137452622927517
0.65234375	0.0658790364583333	0.125679532728883	0.0157953449469503
0.65625	0.0816955729166667	0.152383807562786	0.0232208248073323
0.66015625	0.0692411458333333	0.126086331995376	0.0158977631160482
0.6640625	0.07354140625	0.136234107110913	0.0185597319403076
0.66796875	0.0787072916666666	0.146429148178216	0.0214414954361979
0.671875	0.0840936197916666	0.153224238314798	0.0234776672071499
0.67578125	0.0814317708333333	0.148859101926255	0.0221590322262912
0.6796875	0.0683684895833333	0.123664799397673	0.0152929826100667
0.68359375	0.07022890625	0.133895424787857	0.0179279847791205
0.6875	0.0790765625	0.14490484323679	0.0209974135934787
0.69140625	0.0746453125	0.136586503340169	0.018655872894694
0.6953125	0.0849270833333333	0.148224203385955	0.021970414469401
0.69921875	0.0775576822916666	0.139140394750084	0.0193600494512092
0.703125	0.0787138020833333	0.138343895610262	0.0191390334526231
0.70703125	0.06797265625	0.129043451914572	0.0166522124820285
0.7109375	0.0737369791666666	0.136894396199116	0.0187400757107205
0.71484375	0.071016796875	0.128937268608536	0.0166248192362298
0.71875	0.0597484375	0.112674333223215	0.012695505367296
0.72265625	0.0614083333333333	0.125955199560313	0.0158647122962782
0.7265625	0.0724625	0.140041479902233	0.0196116160932075
0.73046875	0.0692858072916667	0.135632500958586	0.0183961753162808
0.734375	0.0776604166666666	0.14791772062693	0.0218796520754666
0.73828125	0.080294140625	0.144617036543262	0.0209140872585551
0.7421875	0.0854934895833333	0.154806587589229	0.0239650795610216
0.74609375	0.0757584635416666	0.136444011154446	0.0186169681799147
0.75	0.085782421875	0.152968315712198	0.0233993056118266
0.75390625	0.08622265625	0.151500692216993	0.0229524597422282
0.7578125	0.091071875	0.154068013340363	0.0237369527346463
0.76171875	0.0906359375	0.151365518076815	0.0229115200626628
0.765625	0.0828102864583333	0.138158830869833	0.0190878625473192
0.76953125	0.0815700520833333	0.142937174374179	0.0204310358180745
0.7734375	0.0686541666666666	0.130989838928677	0.0171583379025608
0.77734375	0.071071875	0.139850386283413	0.0195581305436198
0.78125	0.0688611979166667	0.136569666998787	0.0186512739441596
0.78515625	0.0625322916666667	0.128753270395694	0.0165774046375868
0.7890625	0.0673838541666666	0.136029925147936	0.018504140535753
0.79296875	0.0571815104166667	0.114423771498678	0.0130927994839817
0.796875	0.0558803385416666	0.113942172151853	0.0129828185946825
0.80078125	0.0612895833333333	0.127668428147185	0.0162992275455729
0.8046875	0.0536165364583333	0.112824749676915	0.0127294241396586
0.80859375	0.0623463541666666	0.13333483791774	0.0177781790025499
0.8125	0.0605209635416667	0.129216169857476	0.016696818552636
0.81640625	0.0643434895833333	0.135367228946177	0.0183242866725667
0.8203125	0.0734055989583333	0.145016996393098	0.0210299292428758
0.82421875	0.0926096354166666	0.167510192674136	0.028059664649726
0.828125	0.0775416666666666	0.14454814813003	0.0208941671278212
0.83203125	0.0773197916666666	0.138271082473031	0.0191188922482639
0.8359375	0.0632940104166666	0.123948094103708	0.0153631300319417
0.83984375	0.0761286458333333	0.150386164648864	0.0226159985177951
0.84375	0.0695423177083333	0.137275341306319	0.0188445193307665
0.84765625	0.0781766927083333	0.155264492917545	0.0241070627609422
0.8515625	0.075218359375	0.149587347197932	0.0223763744417148
0.85546875	0.07467578125	0.150790053844655	0.0227376403384739
0.859375	0.0824713541666666	0.153892615790441	0.0236829371948242
0.86328125	0.0822834635416667	0.147458622442679	0.0217440453326924
0.8671875	0.0778369791666667	0.14091517059693	0.019857085304362
0.87109375	0.0921798177083333	0.156228312075503	0.0244072854939609
0.875	0.0954395833333333	0.162863146466586	0.0265244044769965
0.87890625	0.101336458333333	0.168320844508229	0.0283319066959635
0.8828125	0.0984916666666667	0.16541453681524	0.0273619689898003
0.88671875	0.0876192708333333	0.146257490644436	0.0213912535696072
0.890625	0.103043880208333	0.169371293830241	0.0286866351737298
0.89453125	0.101334505208333	0.160248830065253	0.0256796875372823
0.8984375	0.092633203125	0.144612519103784	0.0209127806815423
0.90234375	0.0868256510416666	0.140590048062781	0.0197655616142951
0.90625	0.0766287760416666	0.132865678405851	0.0176532884982469
0.91015625	0.0813673177083333	0.14533016364692	0.0211208564656406
0.9140625	0.0880169270833333	0.157926946515114	0.0249409204355876
0.91796875	0.0788059895833333	0.146474568369656	0.0214547991790771
0.921875	0.0729890625	0.142356686659629	0.0202654262367079
0.92578125	0.0717234375	0.1389420620188	0.019304896598036
0.9296875	0.072990625	0.136544096017862	0.0186442901573351
0.93359375	0.0779440104166666	0.137485094968019	0.0189021513383653
0.9375	0.0849569010416666	0.151988134592457	0.0231003930568949
0.94140625	0.0731903645833333	0.136554855632956	0.0186472285969374
0.9453125	0.09388203125	0.162151959235081	0.0262932578837755
0.94921875	0.091598046875	0.153876442936773	0.0236779596908739
0.953125	0.0847955729166666	0.139201323881467	0.0193770085703532
0.95703125	0.0825182291666667	0.139592252270635	0.0194859968939887
0.9609375	0.0748631510416666	0.135778749847061	0.0184358689100308
0.96484375	0.0874890624999999	0.154648852371676	0.0239162675398763
0.96875	0.078944140625	0.135871993535718	0.0184611986273702
0.97265625	0.0766377604166666	0.142317127238206	0.0202541647053358
0.9765625	0.0755946614583333	0.140244580175947	0.0196685422687276
0.98046875	0.086410546875	0.158695649837011	0.0251843092771911
0.984375	0.086614453125	0.159876848647692	0.0255606067335171
0.98828125	0.0821399739583333	0.152638476292742	0.02329850444497
0.9921875	0.093803125	0.16125684016298	0.0260037684993489
0.99609375	0.102657682291667	0.16973165218997	0.0288088337551371
1	0.101314973958333	0.166791176880241	0.0278192966850959


==> mr/M3bm200nf6000.txt <==
idt	nf6000_Exp	nf6000_SD	nf6000_Var
0.00390625	0.169415755208333	0.27164046553909	0.0737885425182934
0.0078125	0.281127994791667	0.306383831430198	0.0938710521618481
0.01171875	0.29669140625	0.275942040256327	0.0761440095808241
0.015625	0.313113802083333	0.252714188648776	0.0638644611444091
0.01953125	0.288175260416667	0.219935930382553	0.0483718134732394
0.0234375	0.27909140625	0.202128148300616	0.0408557883354357
0.02734375	0.268468619791667	0.187121321830266	0.0350143890835061
0.03125	0.256836067708334	0.18320245554096	0.0335631397162373
0.03515625	0.241193359375	0.170707223433143	0.029140956132253
0.0390625	0.23170546875	0.173872052248331	0.0302314905530463
0.04296875	0.238281640625	0.176719393259416	0.0312297439539761
0.046875	0.237452994791667	0.177516620798845	0.0315121506598408
0.05078125	0.232586197916667	0.181328567954446	0.03288004955641
0.0546875	0.232658984375	0.180864827607794	0.0327120858655972
0.05859375	0.236812239583333	0.185403081840644	0.0343743027560085
0.0625	0.226123567708334	0.181575805515447	0.0329697731485833
0.06640625	0.22809296875	0.188583778635202	0.035563841564331
0.0703125	0.20843984375	0.176186014657034	0.0310415117607286
0.07421875	0.194989192708333	0.179710579214505	0.0322958922816128
0.078125	0.193260807291667	0.183471090727655	0.0336616411327955
0.08203125	0.187151171875	0.18474960016281	0.0341324147603183
0.0859375	0.194647786458333	0.193394841618536	0.0374015647646586
0.08984375	0.194450651041667	0.194577359805353	0.0378603489488219
0.09375	0.18450859375	0.18532245804071	0.0343444134542507
0.09765625	0.2048828125	0.198182121390736	0.0392761532389322
0.1015625	0.20476953125	0.200389800645877	0.0401560722028944
0.10546875	0.186672265625	0.193032352314237	0.0372614890399678
0.109375	0.191960026041667	0.198427118526927	0.0393733213668992
0.11328125	0.181313671875	0.184653172202094	0.0340967940042962
0.1171875	0.186842057291667	0.193074247679226	0.0372776651168992
0.12109375	0.172070963541667	0.184558247693891	0.0340617467918395
0.125	0.180861588541667	0.201741398402198	0.0406995918292744
0.12890625	0.210241796875	0.214627113147766	0.0460647976981437
0.1328125	0.206373177083333	0.202304713206611	0.0409271969856093
0.13671875	0.201724609375	0.20426094769269	0.0417225347523159
0.140625	0.197575	0.195818391713073	0.0383448425330946
0.14453125	0.19105234375	0.202316018520605	0.0409317713500298
0.1484375	0.189817838541667	0.201754900543306	0.0407050398932393
0.15234375	0.196727473958333	0.20095065137535	0.0403811642881775
0.15625	0.194652083333333	0.198129749159229	0.0392553975018988
0.16015625	0.184869140625	0.186226886175838	0.0346804531347486
0.1640625	0.183874869791667	0.18237740510299	0.0332615178921
0.16796875	0.169647395833333	0.176707160557168	0.0312254205921766
0.171875	0.182437239583333	0.188354305919214	0.0354773445583089
0.17578125	0.170850651041667	0.181379783763515	0.0328986259580993
0.1796875	0.173711588541667	0.195259643437023	0.0381263283551534
0.18359375	0.1899671875	0.206832828480988	0.0427798189374457
0.1875	0.187801302083334	0.198031889046312	0.0392166290792507
0.19140625	0.19542421875	0.192712797273573	0.0371382222330051
0.1953125	0.190702473958333	0.188937565388389	0.0356974036148919
0.19921875	0.18014609375	0.179871156102118	0.0323536327975124
0.203125	0.172193359375	0.181069692186548	0.0327862334285312
0.20703125	0.185679036458333	0.200534168183799	0.0402139526091682
0.2109375	0.176134244791667	0.195718904828893	0.0383058897074212
0.21484375	0.181171354166667	0.190606997669269	0.0363310275604925
0.21875	0.191876171875	0.202817975552608	0.0411351312072583
0.22265625	0.198519401041667	0.195962123150276	0.0384011537095641
0.2265625	0.195022526041667	0.196445690078387	0.0385909091503736
0.23046875	0.182954296875	0.189133831181508	0.0357716060973952
0.234375	0.180769791666667	0.19064812937151	0.0363467092328559
0.23828125	0.199037239583333	0.20302213998729	0.0412179893250189
0.2421875	0.180753776041667	0.198776300687728	0.039512017715098
0.24609375	0.1814953125	0.20122016827564	0.0404895561208767
0.25	0.191228645833333	0.209926349375852	0.0440690721622721
0.25390625	0.191421223958333	0.206097065176179	0.0424760002742343
0.2578125	0.187993880208333	0.195174967972893	0.0380932681232198
0.26171875	0.18574921875	0.197271487480097	0.0389160397726101
0.265625	0.18149453125	0.197257428731506	0.0389104931897651
0.26953125	0.185831770833333	0.199999787506669	0.0399999150027126
0.2734375	0.188792708333333	0.203818847924075	0.0415421227690972
0.27734375	0.188912890625	0.193439935308177	0.0374190085720317
0.28125	0.17888984375	0.18855326656503	0.0355523343323432
0.28515625	0.197390494791667	0.210748403640198	0.0444148896368916
0.2890625	0.183428776041667	0.191667485531636	0.0367364250100199
0.29296875	0.172934375	0.185603061718735	0.0344484965193685
0.296875	0.185674088541667	0.204577561608055	0.0418519787134975
0.30078125	0.181115104166667	0.198408283811339	0.0393658470849609
0.3046875	0.185865885416667	0.199923492781537	0.0399694029659695
0.30859375	0.191212239583333	0.20791036542315	0.0432267200503878
0.3125	0.194018619791667	0.203280013410358	0.0413227638521152
0.31640625	0.19669140625	0.201883866666084	0.0407570956200493
0.3203125	0.20528984375	0.212187099727412	0.0450233652907307
0.32421875	0.191756640625	0.206655650131088	0.0427065577311028
0.328125	0.18575234375	0.19280751524243	0.0371747379339599
0.33203125	0.182774088541667	0.198011018781469	0.0392083635588752
0.3359375	0.184673046875	0.206896967551165	0.0428063551818678
0.33984375	0.176857421875	0.197368310971898	0.0389542501759
0.34375	0.164819140625	0.189274587251758	0.0358248693793233
0.34765625	0.185345833333333	0.207754989254571	0.043162135560167
0.3515625	0.204979166666667	0.208488555276969	0.0434674776814778
0.35546875	0.193867317708333	0.201765253187079	0.0407092173936462
0.359375	0.175504166666667	0.191977932598561	0.0368555266048177
0.36328125	0.161529036458333	0.181090533136122	0.0327937811915249
0.3671875	0.179077083333333	0.207725541173926	0.0431499004560004
0.37109375	0.176884505208333	0.201266943019834	0.0405083823525492
0.375	0.196453125	0.215031190156385	0.0462384127400715
0.37890625	0.211184375	0.217963524802339	0.0475080981442599
0.3828125	0.193679817708333	0.198647849353639	0.0394609680528259
0.38671875	0.184786848958333	0.198101042084957	0.0392440228751457
0.390625	0.182933984375	0.196027826687191	0.0384269088357036
0.39453125	0.196322265625	0.203381911988942	0.0413642021242777
0.3984375	0.193775911458334	0.197931028510191	0.0391766920471021
0.40234375	0.183215494791667	0.192640870774145	0.0371105050926209
0.40625	0.175250130208333	0.193672150769349	0.0375089019836256
0.41015625	0.194804947916667	0.211353309192515	0.044670221306627
0.4140625	0.183268619791667	0.197582069859127	0.0390386743298171
0.41796875	0.182965104166667	0.190060149388929	0.0361228603857422
0.421875	0.178358463541667	0.190856533764752	0.0364262164806959
0.42578125	0.180847916666667	0.194281121293303	0.0377451540909831
0.4296875	0.199049869791667	0.205986732738413	0.0424305340642462
0.43359375	0.222493229166667	0.215836339277979	0.0465853253529188
0.4375	0.212840494791667	0.20502261866125	0.0420342741627163
0.44140625	0.204562760416667	0.200460698260884	0.0401844915472411
0.4453125	0.198795703125	0.208647683520174	0.0435338558383347
0.44921875	0.211096354166667	0.210262449126034	0.0442102975124782
0.453125	0.18007734375	0.185099629633033	0.0342618728902859
0.45703125	0.183618359375	0.198476864537275	0.0393930657565477
0.4609375	0.189637890625	0.198204709042756	0.0392851066867235
0.46484375	0.177579166666667	0.185330207063576	0.0343472856502278
0.46875	0.172097265625	0.189069161184549	0.0357471477110291
0.47265625	0.170826432291667	0.188663501950693	0.035593916968299
0.4765625	0.195053645833333	0.211160401688924	0.0445887152414279
0.48046875	0.188516276041667	0.209859109843106	0.044040845984141
0.484375	0.199293229166667	0.211276381335366	0.044637709310167
0.48828125	0.192627213541667	0.203523315513308	0.0414217399575296
0.4921875	0.183676432291667	0.20326203314464	0.0413154541180928
0.49609375	0.195045052083333	0.205194999066266	0.042104987641805
0.5	0.193480729166667	0.197424373648612	0.0389763833105468
0.50390625	0.169382161458333	0.178781186764727	0.0319627127410041
0.5078125	0.176839322916667	0.191700091668924	0.036748925145874
0.51171875	0.185583463541667	0.205202810527044	0.042108193448198
0.515625	0.191982942708333	0.199197854966943	0.0396797854234314
0.51953125	0.199000390625	0.204472568481389	0.0418090312613763
0.5234375	0.18875	0.197421566525723	0.0389752749294705
0.52734375	0.1739046875	0.187513429579821	0.0351612862727864
0.53125	0.171008463541667	0.187290008837442	0.0350775474103291
0.53515625	0.16565625	0.193059452016222	0.0372719520128038
0.5390625	0.180153776041667	0.197984696565947	0.0391979400743103
0.54296875	0.188643619791667	0.199812593959754	0.0399250727049255
0.546875	0.168784244791667	0.190738800961356	0.036381290192176
0.55078125	0.194605338541667	0.215096375513056	0.0462664507588534
0.5546875	0.177540885416667	0.19648762822284	0.0386073880446371
0.55859375	0.198563541666667	0.206826712420181	0.0427772889705403
0.5625	0.198878645833333	0.206417890694964	0.0426083455989583
0.56640625	0.185991536458333	0.193999364197509	0.0376357533090379
0.5703125	0.196743359375	0.203694900332128	0.0414916124213154
0.57421875	0.193402473958333	0.202319443229128	0.0409331571085442
0.578125	0.201718359375	0.207534584580287	0.0430706037969122
0.58203125	0.187150260416667	0.193297508103961	0.0373639266392008
0.5859375	0.196852734375	0.195965996375086	0.0384026717352803
0.58984375	0.178160677083333	0.179114665746405	0.0320820634854465
0.59375	0.175531640625	0.184657929495452	0.0340985509255473
0.59765625	0.16882578125	0.186431883111246	0.0347568470404052
0.6015625	0.162499088541667	0.187418303877647	0.0351256206283739
0.60546875	0.158815234375	0.187984583824524	0.0353382037556797
0.609375	0.169810026041667	0.197340965480774	0.0389434566568841
0.61328125	0.1585546875	0.177975728679264	0.0316753599989149
0.6171875	0.15473515625	0.177984040764957	0.031678318767022
0.62109375	0.159982552083333	0.192430523220777	0.037029506267022
0.625	0.155408854166667	0.195264084103273	0.0381280625406901
0.62890625	0.151496354166667	0.189393678313717	0.0358699653851997
0.6328125	0.146615104166667	0.180552298123995	0.0325991323578559
0.63671875	0.200792578125	0.226727281365537	0.0514052601154072
0.640625	0.202259635416667	0.216060938754728	0.0466823292555745
0.64453125	0.188136979166667	0.202703051828517	0.0410885272205946
0.6484375	0.16651171875	0.179620223228789	0.0322634245927599
0.65234375	0.172463671875	0.185488647568671	0.0344060383768548
0.65625	0.190295572916667	0.204491178708345	0.0418166421695285
0.66015625	0.192680598958333	0.196050887546564	0.0384359505077956
0.6640625	0.187249088541667	0.194476175952442	0.0378209830130852
0.66796875	0.194247395833333	0.201750461742236	0.0407032488132053
0.671875	0.198269140625	0.211486233260482	0.044726426858707
0.67578125	0.207439713541667	0.206487206286448	0.0426369663599819
0.6796875	0.19575078125	0.193206507914338	0.037328754700453
0.68359375	0.187002473958333	0.179955416310598	0.0323839518595208
0.6875	0.189875911458333	0.184429042533218	0.0340140717297194
0.69140625	0.19309453125	0.193632506694661	0.0374935476488579
0.6953125	0.202514713541667	0.203436465890814	0.0413863956541442
0.69921875	0.17873359375	0.191538513247213	0.0366870020569526
0.703125	0.185424869791667	0.202523117568175	0.0410156131495327
0.70703125	0.167536197916667	0.185191053591956	0.0342957263304986
0.7109375	0.172483203125	0.194988328753285	0.0380204483499993
0.71484375	0.167211328125	0.197010589517714	0.0388131723821174
0.71875	0.148876692708333	0.184065870697343	0.0338802447555711
0.72265625	0.14831171875	0.183203795328487	0.033563630622762
0.7265625	0.15593046875	0.192743910087172	0.0371502148756917
0.73046875	0.159765625	0.192302475417937	0.0369802420518663
0.734375	0.168280208333333	0.200129327080038	0.0400517475575087
0.73828125	0.179663020833333	0.20713973146528	0.0429068683515083
0.7421875	0.189645052083333	0.210011081065084	0.0441046541701253
0.74609375	0.186886979166667	0.192121674957701	0.0369107379885525
0.75	0.193357291666667	0.203044623059019	0.0412271189531792
0.75390625	0.196047786458333	0.206598381951762	0.0426828914250861
0.7578125	0.189990104166667	0.206823153647665	0.0427758168847656
0.76171875	0.189350130208333	0.203359216850712	0.0413549710781351
0.765625	0.177955078125	0.193122853761754	0.0372964366450839
0.76953125	0.1863828125	0.195776778233132	0.038328546895345
0.7734375	0.167311848958333	0.185315649774982	0.0343418900515239
0.77734375	0.1729375	0.191836669503994	0.0368013077663845
0.78125	0.180846614583333	0.193671885277126	0.0375087991467963
0.78515625	0.181723697916667	0.199275059365548	0.0397105492851426
0.7890625	0.16923359375	0.192826043890639	0.0371818832025146
0.79296875	0.166061848958333	0.186467125724479	0.0347699889759487
0.796875	0.171738932291667	0.195154435891634	0.0380852538481818
0.80078125	0.177119270833333	0.20292185631077	0.0411772797686089
0.8046875	0.170134895833333	0.194344063564752	0.0377696150428602
0.80859375	0.180120052083333	0.197360003890678	0.0389509711357286
0.8125	0.167621484375	0.187666519703014	0.0352187226174418
0.81640625	0.169947005208333	0.191250860773325	0.0365768917465379
0.8203125	0.182388671875	0.202562988631149	0.0410317643631829
0.82421875	0.203788020833333	0.211527321301038	0.0447438076567925
0.828125	0.1843171875	0.191029815586415	0.0364923904429796
0.83203125	0.183791536458333	0.196553228356257	0.0386331715772671
0.8359375	0.165842057291667	0.178332141228658	0.0318023525951979
0.83984375	0.197563151041667	0.207830532507849	0.043193530242496
0.84375	0.170795703125	0.187420364991513	0.0351263932135518
0.84765625	0.175327213541667	0.195918799459968	0.0383841759818352
0.8515625	0.173871614583333	0.190854944775889	0.0364256099454075
0.85546875	0.179184765625	0.201506038051702	0.0406046833712938
0.859375	0.198213802083333	0.206723103734853	0.0427344416177707
0.86328125	0.176134895833333	0.190187792454338	0.0361713963986545
0.8671875	0.160451302083333	0.181253219262262	0.0328527294929335
0.87109375	0.170063020833333	0.198988672533398	0.0395964917966037
0.875	0.1906640625	0.198018711391894	0.0392114100613064
0.87890625	0.191848307291667	0.203133779181231	0.0412633322444492
0.8828125	0.17815078125	0.186047220195017	0.0346135681422932
0.88671875	0.176027604166667	0.18787172615236	0.0352957854874675
0.890625	0.190854947916667	0.204965652294568	0.0420109186205376
0.89453125	0.193508072916667	0.208354983585163	0.0434117991847737
0.8984375	0.188087109375	0.198033380861463	0.0392172199354213
0.90234375	0.197079296875	0.199871658380559	0.0399486798237948
0.90625	0.187126953125	0.18721594384807	0.0350498096309238
0.91015625	0.188710286458333	0.195625844045923	0.0382694708586798
0.9140625	0.176612760416667	0.192904222537352	0.0372120390727404
0.91796875	0.166144661458333	0.182811468926963	0.0334200331712341
0.921875	0.155288541666667	0.178766403227828	0.0319574269230143
0.92578125	0.162580208333333	0.186677212087759	0.0348483815128581
0.9296875	0.171670833333333	0.192538942874898	0.0370712445233832
0.93359375	0.177823046875	0.194581941031442	0.0378621317755635
0.9375	0.175482682291667	0.195087802690783	0.0380592507587177
0.94140625	0.183813020833333	0.196834375172269	0.0387437712494574
0.9453125	0.186485546875	0.201888042504727	0.0407587817063903
0.94921875	0.189316666666667	0.205625090272481	0.0422816777495659
0.953125	0.18860390625	0.197903061223525	0.0391656216416422
0.95703125	0.191269270833333	0.200595391885406	0.0402385112456597
0.9609375	0.189184505208333	0.199327828433595	0.0397315831880527
0.96484375	0.207772526041667	0.214620408784418	0.0460619198667907
0.96875	0.194064192708333	0.200767264683256	0.0403074945683966
0.97265625	0.181266927083333	0.19503724954981	0.0380395287119547
0.9765625	0.190740104166667	0.198675563183968	0.039471979406467
0.98046875	0.188408854166667	0.198008034317268	0.0392071816541883
0.984375	0.177605598958333	0.189083535119514	0.0357525832532925
0.98828125	0.169553385416667	0.178506405133406	0.0318645366736518
0.9921875	0.184278255208333	0.194047097682045	0.0376542761188252
0.99609375	0.172058072916667	0.179780415871629	0.032320997930976
1	0.192780598958333	0.198875342629265	0.0395514019059075


==> mr/M3bm200nf8000.txt <==
idt	nf8000_Exp	nf8000_SD	nf8000_Var
0.00390625	0.19021015625	0.291483467710807	0.0849626119487168
0.0078125	0.281006640625	0.306619018364717	0.0940152224229429
0.01171875	0.285047786458333	0.273906257412609	0.0750246378497822
0.015625	0.278076432291667	0.243852087964327	0.0594638408045619
0.01953125	0.28795234375	0.230210284318862	0.0529967750061712
0.0234375	0.259808072916667	0.209701927762763	0.0439748985074192
0.02734375	0.240446875	0.198124019899872	0.0392531272612847
0.03125	0.250901692708333	0.209534195306647	0.0439045790028041
0.03515625	0.242568880208333	0.208908268022979	0.0436426644483608
0.0390625	0.254423958333333	0.219156706470741	0.0480296619911023
0.04296875	0.249524869791667	0.210074701002941	0.044131380001475
0.046875	0.254194140625	0.208457579799675	0.0434545625759378
0.05078125	0.259318880208333	0.209995853800497	0.0440982586133999
0.0546875	0.270028645833333	0.210820870808404	0.0444454395684136
0.05859375	0.274185416666667	0.211424003880295	0.044700109416775
0.0625	0.271579036458333	0.212988538075325	0.0453641173514641
0.06640625	0.279588802083334	0.213456532899272	0.0455636914373778
0.0703125	0.250921223958333	0.197955125331345	0.0391862316449483
0.07421875	0.241761328125	0.197572956847084	0.0390350732772996
0.078125	0.23057109375	0.197721154125235	0.0390936547886147
0.08203125	0.239938932291667	0.205981575786559	0.0424284095635138
0.0859375	0.25230859375	0.218130936411099	0.0475811054195827
0.08984375	0.254840234375	0.218464600150872	0.0477267815190802
0.09375	0.240303645833333	0.210230230992902	0.0441967500233289
0.09765625	0.2531984375	0.2152473770517	0.0463314333276365
0.1015625	0.244594270833333	0.214774485794435	0.0461280797482638
0.10546875	0.237747786458333	0.207925768166584	0.0432331250676642
0.109375	0.228997786458333	0.215772177355504	0.046557632520735
0.11328125	0.221089973958333	0.213892774842343	0.0457501191297573
0.1171875	0.234984244791667	0.226510356920188	0.0513069417921108
0.12109375	0.225373567708333	0.213699373303525	0.0456674221503194
0.125	0.222335807291667	0.217030143338797	0.0471020831176588
0.12890625	0.242049739583334	0.216534421461249	0.0468871556775579
0.1328125	0.230590755208333	0.207805736914437	0.0431832242945523
0.13671875	0.228894921875	0.216789051090953	0.046997492672916
0.140625	0.246361588541667	0.219911856583924	0.0483612246661885
0.14453125	0.243535286458333	0.217814219625862	0.0474430342712233
0.1484375	0.245007942708333	0.224848363076747	0.0505567863782925
0.15234375	0.237120572916667	0.220104795346326	0.0484461209344482
0.15625	0.230480208333333	0.211447148793394	0.0447098967328558
0.16015625	0.223170703125	0.212113552536131	0.044992159169498
0.1640625	0.203872005208333	0.207008639219585	0.0428525767115444
0.16796875	0.203702864583333	0.207455884384101	0.0430379439655897
0.171875	0.213131640625	0.217675008616835	0.0473824093763394
0.17578125	0.206335026041667	0.212424054122374	0.0451239787697855
0.1796875	0.216465755208333	0.208419712974334	0.0434387767563036
0.18359375	0.238953776041667	0.224518996195176	0.0504087796524895
0.1875	0.240792447916667	0.224084652141427	0.0502139313253444
0.19140625	0.233648046875	0.213047147906966	0.0453890872312926
0.1953125	0.233670442708333	0.210499273507985	0.0443099441473897
0.19921875	0.219084635416667	0.20168928209764	0.0406785665130615
0.203125	0.21579296875	0.200059251455876	0.0400237040930854
0.20703125	0.228228255208334	0.217278607152044	0.0472099931259324
0.2109375	0.241111588541667	0.217476192718956	0.0472958943995326
0.21484375	0.253356510416667	0.220760811702502	0.0487353359835476
0.21875	0.236471875	0.210823376840261	0.0444464962223307
0.22265625	0.261157682291667	0.22298009682762	0.0497201235812546
0.2265625	0.257288151041667	0.222591842120107	0.0495471281784226
0.23046875	0.245929947916667	0.214653304805136	0.0460760412637668
0.234375	0.247178255208333	0.215864145606841	0.0465973293585714
0.23828125	0.261807942708333	0.230016966667576	0.0529078049549527
0.2421875	0.244594401041667	0.213371560239165	0.0455274227188957
0.24609375	0.24089453125	0.214001534869432	0.0457966569264729
0.25	0.238771614583333	0.218726662385276	0.0478413528382026
0.25390625	0.23660234375	0.226992356613322	0.0515255299608696
0.2578125	0.233228125	0.218047611179537	0.0475447607411023
0.26171875	0.223144140625	0.210238704095861	0.044200312699907
0.265625	0.226366145833333	0.224166364286651	0.0502505588774956
0.26953125	0.232255859375	0.226911536225165	0.0514888452720642
0.2734375	0.224734375	0.225043872193607	0.0506447444118923
0.27734375	0.229822916666667	0.213550291778302	0.0456037271185981
0.28125	0.219761328125	0.205114430942668	0.0420719297809345
0.28515625	0.224881380208333	0.218555782390663	0.0477666300163946
0.2890625	0.228028515625	0.214179497927182	0.0458728573323398
0.29296875	0.224351953125	0.205856048313726	0.042376712627343
0.296875	0.224145442708333	0.216160445855168	0.046725338352305
0.30078125	0.208884635416667	0.208026528258007	0.0432750364590793
0.3046875	0.217747395833333	0.216723270413182	0.046968975938585
0.30859375	0.216000520833334	0.21574791216415	0.04654716160319
0.3125	0.220558723958333	0.225903749475185	0.051032504026947
0.31640625	0.226244270833333	0.226606899971137	0.051350687114529
0.3203125	0.227760286458333	0.229227810712881	0.0525453892042202
0.32421875	0.22100625	0.219397528595143	0.0481352755536565
0.328125	0.214369140625	0.207332032201636	0.0429865715768601
0.33203125	0.216770833333333	0.207943345334027	0.0432404348687065
0.3359375	0.213180208333333	0.216151084501975	0.0467212913313801
0.33984375	0.21080703125	0.214605628692799	0.0460555758666314
0.34375	0.206682161458333	0.213025002953307	0.0453796518832567
0.34765625	0.219328385416667	0.224187559435147	0.0502600618054876
0.3515625	0.232144401041667	0.226649707048976	0.0513700897053866
0.35546875	0.236500130208333	0.219989479305018	0.0483953710048929
0.359375	0.22215703125	0.223050366457975	0.0497514659770371
0.36328125	0.21252578125	0.214412069758274	0.0459725356580268
0.3671875	0.2126625	0.221760723460016	0.0491778184695095
0.37109375	0.222252864583333	0.228417196008383	0.0521744154323323
0.375	0.243980729166667	0.23183864818749	0.0537491587934028
0.37890625	0.253881901041667	0.231805160351176	0.0537336323654344
0.3828125	0.231129036458333	0.220596684462293	0.0486628971957567
0.38671875	0.204874088541667	0.205576149677171	0.0422615533160908
0.390625	0.215869661458333	0.21149009812311	0.0447280616041225
0.39453125	0.223511848958333	0.217074010575702	0.0471211260674201
0.3984375	0.222695442708333	0.215627765525452	0.0464953332654995
0.40234375	0.208699739583333	0.201032233315593	0.0404139588318549
0.40625	0.212190885416667	0.20522331554058	0.0421166092414685
0.41015625	0.224341145833333	0.218901663678634	0.0479179383612738
0.4140625	0.226937239583333	0.218159047176231	0.047593369864841
0.41796875	0.223032942708333	0.207452829445694	0.0430366764450242
0.421875	0.233625	0.213387266796069	0.0455341256306966
0.42578125	0.21996640625	0.209385100823123	0.0438421204467095
0.4296875	0.215533203125	0.21774121202054	0.0474112354121738
0.43359375	0.246805729166667	0.229607078310222	0.0527194104101562
0.4375	0.248241666666667	0.216930821561427	0.0470589813433158
0.44140625	0.231529557291667	0.205481321097622	0.0422225733200242
0.4453125	0.229211197916667	0.213552317118644	0.045604592146742
0.44921875	0.249659505208333	0.228911261291158	0.0524003655459086
0.453125	0.23526328125	0.214300397190966	0.0459246602362059
0.45703125	0.23213125	0.21335930121749	0.0455221914160156
0.4609375	0.235135546875	0.211322760032432	0.0446573089077249
0.46484375	0.23282421875	0.202011269967381	0.040808553193834
0.46875	0.227071223958333	0.205883058589098	0.0423878338140021
0.47265625	0.217576822916667	0.204892594760214	0.0419809753875731
0.4765625	0.239886848958333	0.226959528001172	0.0515106273505147
0.48046875	0.227816796875	0.221967198202857	0.0492694370780266
0.484375	0.238115885416667	0.233814646747542	0.0546692890336778
0.48828125	0.232875130208333	0.22162450231024	0.0491174200242614
0.4921875	0.241484375	0.226801489088465	0.0514389154527452
0.49609375	0.253569010416667	0.236012773800286	0.0557020293969048
0.5	0.239626302083334	0.219949728317923	0.0483778829871282
0.50390625	0.205330078125	0.201420966858336	0.0405704058901468
0.5078125	0.22263984375	0.220063160198126	0.0484277944763861
0.51171875	0.235298307291667	0.230123835003158	0.0529569794365607
0.515625	0.240716276041667	0.219072594504315	0.047992801662852
0.51953125	0.239066015625	0.21293080139307	0.045339526181895
0.5234375	0.230226432291667	0.207670378710664	0.0431269861938307
0.52734375	0.2116625	0.189096553809417	0.0357575066625977
0.53125	0.217054296875	0.209006467942051	0.0436837036416117
0.53515625	0.207418489583333	0.201969399366933	0.0407916382806396
0.5390625	0.229767708333333	0.22080558525921	0.0487551064816623
0.54296875	0.223401432291667	0.212861187418711	0.0453098851093037
0.546875	0.19910390625	0.200831804294532	0.0403334136161974
0.55078125	0.208154557291667	0.213032654372842	0.0453829118291389
0.5546875	0.211921744791667	0.211207952493161	0.0446087991963535
0.55859375	0.232159375	0.221610459597968	0.0491111958032227
0.5625	0.237209635416667	0.230534453804495	0.0531461343909369
0.56640625	0.232919010416667	0.224597398611712	0.0504439914631483
0.5703125	0.246909765625	0.236254762693198	0.0558163128952195
0.57421875	0.241863671875	0.224594644921244	0.0504427545272996
0.578125	0.236865755208333	0.220945853616728	0.0488170702304246
0.58203125	0.231210807291667	0.207487325625912	0.0430509902953932
0.5859375	0.231297916666667	0.208228453115961	0.0433590886870659
0.58984375	0.227332942708333	0.203496211374076	0.0414107080436027
0.59375	0.217757552083333	0.202147778175756	0.0408637242213948
0.59765625	0.2073109375	0.19692459615663	0.0387792965714518
0.6015625	0.212988020833333	0.212598141291777	0.0451979696807183
0.60546875	0.207375130208333	0.211863991993361	0.0448863511033629
0.609375	0.202390364583333	0.21652438052904	0.0468828073634847
0.61328125	0.212952083333333	0.219628719002965	0.0482367742108832
0.6171875	0.215113671875	0.222573634940816	0.0495390229707674
0.62109375	0.213186588541667	0.215642947704039	0.0465018808944871
0.625	0.220335677083333	0.218009664817698	0.0475282139539252
0.62890625	0.208760807291667	0.206666830612897	0.0427111788755798
0.6328125	0.20806796875	0.207645858928701	0.0431168027302381
0.63671875	0.241381901041667	0.238216253801639	0.0567469835752867
0.640625	0.250644921875	0.236341489319919	0.0558572995739576
0.64453125	0.241446223958333	0.231321698688681	0.053509728284217
0.6484375	0.235122265625	0.207272323270394	0.0429618159939066
0.65234375	0.218646223958333	0.199184767466528	0.0396745715906949
0.65625	0.23179453125	0.216805654135778	0.0470046916652424
0.66015625	0.226989322916667	0.211539682111775	0.0447490371079508
0.6640625	0.214119791666667	0.208025130408459	0.0432744548814562
0.66796875	0.231648046875	0.232257763903855	0.0539436688936191
0.671875	0.240366796875	0.229538519713911	0.0526879320324537
0.67578125	0.238042057291667	0.225240063418129	0.0507330861686028
0.6796875	0.242571744791667	0.216861134863035	0.0470287518140835
0.68359375	0.239276041666667	0.217374354151855	0.0472516098429362
0.6875	0.257831770833334	0.22973745249758	0.052779297080078
0.69140625	0.260843359375	0.23266177878473	0.0541315033072747
0.6953125	0.25672578125	0.23145997688116	0.0535737208978272
0.69921875	0.230695963541667	0.209710683368724	0.0439785707189771
0.703125	0.234359244791667	0.220958164141275	0.0488225103006828
0.70703125	0.223465625	0.212401254780254	0.0451142930322265
0.7109375	0.229262369791667	0.224231783096363	0.0502798925505743
0.71484375	0.215369270833333	0.21259363635334	0.0451960542179362
0.71875	0.191067838541667	0.204660170950057	0.0418857855733066
0.72265625	0.191537760416667	0.20889139914436	0.0436356166364881
0.7265625	0.191203385416667	0.214254019793074	0.0459047849974908
0.73046875	0.175515755208333	0.196803322639734	0.0387315478020392
0.734375	0.181102864583333	0.206728224969295	0.0427365589989556
0.73828125	0.194898567708333	0.221211433705897	0.0489344984022183
0.7421875	0.2109984375	0.229040286344029	0.0524594527685547
0.74609375	0.206559375	0.213227355900602	0.0454659053043619
0.75	0.2118828125	0.215655808157257	0.0465074275919596
0.75390625	0.223037369791667	0.226819146665736	0.0514469252941725
0.7578125	0.226274088541667	0.225017391000854	0.0506328262528314
0.76171875	0.22647734375	0.211597280423868	0.0447734090827772
0.765625	0.219346354166667	0.218211317885833	0.0476161792534722
0.76953125	0.222039453125	0.224788137567412	0.0505297067910258
0.7734375	0.21468984375	0.215514877166765	0.0464466622802056
0.77734375	0.222979036458333	0.227383413903148	0.0517032169182501
0.78125	0.236361197916667	0.219676156019318	0.0482576135234239
0.78515625	0.225597135416667	0.219936041233691	0.0483718622335476
0.7890625	0.224455208333334	0.222591420742372	0.0495469405881075
0.79296875	0.215165625	0.211418182476515	0.0446976478816732
0.796875	0.218098828125	0.220459718353645	0.0486024874165683
0.80078125	0.222935546875	0.216392799436236	0.0468258436478508
0.8046875	0.220422265625	0.207619701855096	0.0431059405983988
0.80859375	0.234278125	0.222338588565331	0.0494344479652234
0.8125	0.209928645833333	0.211581172615909	0.0447665926055229
0.81640625	0.206917838541667	0.204276144398089	0.041728743170149
0.8203125	0.213119791666667	0.214792404186365	0.0461357768961589
0.82421875	0.244288932291667	0.236225588195523	0.0558025285183206
0.828125	0.234280208333333	0.224136284060536	0.0502370738324652
0.83203125	0.2315109375	0.226860973444029	0.0514659012719726
0.8359375	0.210320442708333	0.205117014371487	0.0420729895846727
0.83984375	0.226919140625	0.22043695059173	0.0485924491861809
0.84375	0.205992838541667	0.207289592400529	0.0429689751175774
0.84765625	0.222078255208333	0.22157616597	0.0490959973259649
0.8515625	0.212031770833333	0.212553001250009	0.0451787783403863
0.85546875	0.193941015625	0.202488222673406	0.0410014803214348
0.859375	0.220525	0.231657253836216	0.0536650832549371
0.86328125	0.202386979166667	0.215736927950303	0.0465424220814344
0.8671875	0.195707552083333	0.213380604388107	0.0455312823290337
0.87109375	0.189181380208333	0.209507742510076	0.0438934941716681
0.875	0.203579166666667	0.215582420370034	0.0464757799726019
0.87890625	0.210498958333333	0.216499782241113	0.0468721557104492
0.8828125	0.213729427083333	0.213954427373994	0.0457764969929335
0.88671875	0.220454036458333	0.222602126121174	0.0495517065536668
0.890625	0.249725390625	0.239221242624665	0.0572268029228888
0.89453125	0.233436067708333	0.222453447939929	0.0494855365003628
0.8984375	0.238718359375	0.223615823907082	0.0500040367016432
0.90234375	0.23816171875	0.231677180548871	0.053674315987074
0.90625	0.225204427083333	0.212618980629999	0.04520683092414
0.91015625	0.211209505208333	0.209656864532643	0.043956000845659
0.9140625	0.209351692708333	0.205783692065664	0.0423469279201762
0.91796875	0.205400911458333	0.202109888566406	0.0408484070563252
0.921875	0.18583984375	0.193492581374506	0.0374393790469699
0.92578125	0.205557682291667	0.215022428150485	0.0462346446077304
0.9296875	0.215666796875	0.219897279527702	0.0483548135436842
0.93359375	0.212442447916667	0.220842763986274	0.0487715264050971
0.9375	0.210028255208333	0.217453116685227	0.0472858579561191
0.94140625	0.21866484375	0.226359669814981	0.0512387001187473
0.9453125	0.224015104166667	0.223656182939454	0.0500220881670464
0.94921875	0.223736328125	0.227071100542216	0.0515612847014533
0.953125	0.218899609375	0.216218032667343	0.0467502376505364
0.95703125	0.239208984375	0.222959876927547	0.0497111067195468
0.9609375	0.252864583333333	0.231122929966956	0.0534178087565104
0.96484375	0.248802734375	0.228119650194677	0.0520385748049418
0.96875	0.232441276041667	0.220785633237688	0.048746295844167
0.97265625	0.228921354166667	0.215442425431187	0.0464154386756727
0.9765625	0.244549869791667	0.227549982889137	0.0517789947128464
0.98046875	0.237451822916667	0.222189783941167	0.0493683000878227
0.984375	0.229913802083333	0.21828952971337	0.0476503187824842
0.98828125	0.222531510416667	0.207141084639228	0.042907428945516
0.9921875	0.226899869791667	0.231951087944723	0.0538013071987406
0.99609375	0.229693229166667	0.214011409485635	0.0458008833900283
1	0.239174088541667	0.220810751587443	0.0487573880166116


==> mr/M4bm200nf1.txt <==
idt	nf1_Exp	nf1_SD	nf1_Var
0.0025	0.0703999999999998	5.3500408740137e-09	2.86229373536173e-17
0.005	0.0692333333333333	3.95126704789632e-09	1.56125112837913e-17
0.0075	0.0541166666666668	3.22619603493973e-09	1.04083408558608e-17
0.01	0.0599333333333334	3.78305018164029e-09	1.43114686768087e-17
0.0125	0.0334000000000001	3.22619603493973e-09	1.04083408558608e-17
0.015	0.0312333333333334	3.05354526466783e-09	9.32413868337534e-18
0.0175	0.0986000000000001	1.86264514923096e-09	3.46944695195361e-18
0.02	0.0765999999999998	5.74105792024077e-09	3.29597460435593e-17
0.0225	0.0448000000000001	3.08884753878731e-09	9.54097911787244e-18
0.025	0.0362333333333334	1.04125029291017e-09	1.0842021724855e-18
0.0275	0.0519666666666668	2.87052896012039e-09	8.23993651088983e-18
0.03	0.0403333333333335	3.97861178280671e-09	1.58293517182884e-17
0.0325	0.0575333333333334	2.28126509374304e-09	5.20417042793042e-18
0.035	0.0528666666666666	2.08250058582033e-09	4.33680868994202e-18
0.0375	0.0415333333333334	2.87052896012039e-09	8.23993651088983e-18
0.04	0.0445999999999999	2.28126509374304e-09	5.20417042793042e-18
0.0425	0.0487666666666667	3.42189764061455e-09	1.17093834628434e-17
0.045	0.0516333333333333	2.28126509374304e-09	5.20417042793042e-18
0.0475	0.0459333333333334	2.55053191215343e-09	6.50521303491303e-18
0.05	0.0562	3.22619603493973e-09	1.04083408558608e-17
0.0525	0.0592666666666665	5.81610761433691e-09	3.38271077815477e-17
0.055	0.0404666666666668	2.98168707519437e-09	8.89045781438114e-18
0.0575	0.0641666666666668	1.61309801746987e-09	2.60208521396521e-18
0.06	0.0449	1.31708901596544e-09	1.73472347597681e-18
0.0625	0.0368000000000001	2.83250703024595e-09	8.02309607639273e-18
0.065	0.0348666666666667	1.61309801746987e-09	2.60208521396521e-18
0.0675	0.0552666666666666	3.89600184994785e-09	1.51788304147971e-17
0.07	0.0568000000000002	4.31836512661339e-09	1.86482773667507e-17
0.0725	0.047	1.14063254687152e-09	1.30104260698261e-18
0.075	0.0673999999999998	4.7488319814138e-09	2.25514051876985e-17
0.0775	0.0437	1.47255028605851e-09	2.16840434497101e-18
0.08	0.0535666666666667	2.08250058582033e-09	4.33680868994202e-18
0.0825	0.0437666666666666	1.14063254687152e-09	1.30104260698261e-18
0.085	0.0524333333333332	2.94510057211703e-09	8.67361737988404e-18
0.0875	0.0502666666666668	2.71524856558316e-09	7.37257477290143e-18
0.09	0.0475333333333333	1.74234499538967e-09	3.03576608295941e-18
0.0925	0.0544666666666666	1.86264514923096e-09	3.46944695195361e-18
0.095	0.0449	1.31708901596544e-09	1.73472347597681e-18
0.0975	0.0420999999999999	3.69607188421943e-09	1.36609473733174e-17
0.1	0.0377666666666665	2.90805380716845e-09	8.45677694538693e-18
0.1025	0.04609	0.0017650023607168	3.11523333333587e-06
0.105	0.0341333333333333	9.31322574615479e-10	8.67361737988404e-19
0.1075	0.0341333333333333	9.31322574615479e-10	8.67361737988404e-19
0.11	0.0341333333333333	9.31322574615479e-10	8.67361737988404e-19
0.1125	0.0388666666666666	2.71524856558316e-09	7.37257477290143e-18
0.115	0.0334000000000001	3.32548675525135e-09	1.10588621593521e-17
0.1175	0.0252999999999999	1.43526448006019e-09	2.05998412772246e-18
0.12	0.0252999999999999	1.43526448006019e-09	2.05998412772246e-18
0.1225	0.0233666666666667	1.14063254687152e-09	1.30104260698261e-18
0.125	0.0233666666666667	1.14063254687152e-09	1.30104260698261e-18
0.1275	0.0184000000000001	1.29634616031079e-09	1.68051336735253e-18
0.13	0.0184000000000001	1.29634616031079e-09	1.68051336735253e-18
0.1325	0.0107666666666666	8.06549008734933e-10	6.50521303491303e-19
0.135	0.0107666666666666	8.06549008734933e-10	6.50521303491303e-19
0.1375	0.0107666666666666	8.06549008734933e-10	6.50521303491303e-19
0.14	0.00216666666666666	1.04935353024164e-10	1.10114283143059e-20
0.1425	0.00216666666666666	1.04935353024164e-10	1.10114283143059e-20
0.145	0	0	0
0.1475	0	0	0
0.15	0	0	0
0.1525	0	0	0
0.155	0	0	0
0.1575	0	0	0
0.16	0	0	0
0.1625	0	0	0
0.165	0	0	0
0.1675	0	0	0
0.17	0	0	0
0.1725	0	0	0
0.175	0	0	0
0.1775	0	0	0
0.18	0	0	0
0.1825	0	0	0
0.185	0	0	0
0.1875	0	0	0
0.19	0	0	0
0.1925	0	0	0
0.195	0	0	0
0.1975	0	0	0
0.2	0	0	0
0.2025	0	0	0
0.205	0	0	0
0.2075	0	0	0
0.21	0	0	0
0.2125	0	0	0
0.215	0	0	0
0.2175	0	0	0
0.22	0	0	0
0.2225	0	0	0
0.225	0	0	0
0.2275	0	0	0
0.23	0	0	0
0.2325	0	0	0
0.235	0	0	0
0.2375	0	0	0
0.24	0	0	0
0.2425	0	0	0
0.245	0	0	0
0.2475	0	0	0
0.25	0	0	0
0.2525	0	0	0
0.255	0	0	0
0.2575	0	0	0
0.26	0	0	0
0.2625	0	0	0
0.265	0	0	0
0.2675	0	0	0
0.27	0	0	0
0.2725	0	0	0
0.275	0	0	0
0.2775	0	0	0
0.28	0	0	0
0.2825	0	0	0
0.285	0	0	0
0.2875	0	0	0
0.29	0	0	0
0.2925	0	0	0
0.295	0	0	0
0.2975	0	0	0
0.3	0	0	0
0.3025	0	0	0
0.305	0	0	0
0.3075	0	0	0
0.31	0	0	0
0.3125	0	0	0
0.315	0	0	0
0.3175	0	0	0
0.32	0	0	0
0.3225	0	0	0
0.325	0	0	0
0.3275	0	0	0
0.33	0	0	0
0.3325	0	0	0
0.335	0	0	0
0.3375	0	0	0
0.34	0	0	0
0.3425	0	0	0
0.345	0	0	0
0.3475	0	0	0
0.35	0	0	0
0.3525	0	0	0
0.355	0	0	0
0.3575	0	0	0
0.36	0	0	0
0.3625	0	0	0
0.365	0	0	0
0.3675	0	0	0
0.37	0	0	0
0.3725	0	0	0
0.375	0	0	0
0.3775	0	0	0
0.38	0	0	0
0.3825	0	0	0
0.385	0	0	0
0.3875	0	0	0
0.39	0	0	0
0.3925	0	0	0
0.395	0	0	0
0.3975	0	0	0
0.4	0	0	0
0.4025	0	0	0
0.405	0	0	0
0.4075	0	0	0
0.41	0	0	0
0.4125	0	0	0
0.415	0	0	0
0.4175	0	0	0
0.42	0	0	0
0.4225	0	0	0
0.425	0	0	0
0.4275	0	0	0
0.43	0	0	0
0.4325	0	0	0
0.435	0	0	0
0.4375	0	0	0
0.44	0	0	0
0.4425	0	0	0
0.445	0	0	0
0.4475	0	0	0
0.45	0	0	0
0.4525	0	0	0
0.455	0	0	0
0.4575	0	0	0
0.46	0	0	0
0.4625	0	0	0
0.465	0	0	0
0.4675	0	0	0
0.47	0	0	0
0.4725	0	0	0
0.475	0	0	0
0.4775	0	0	0
0.48	0	0	0
0.4825	0	0	0
0.485	0	0	0
0.4875	0	0	0
0.49	0	0	0
0.4925	0	0	0
0.495	0	0	0
0.4975	0	0	0
0.5	0	0	0
0.5025	0	0	0
0.505	0	0	0
0.5075	0	0	0
0.51	0	0	0
0.5125	0	0	0
0.515	0	0	0
0.5175	0	0	0
0.52	0	0	0
0.5225	0	0	0
0.525	0	0	0
0.5275	0	0	0
0.53	0	0	0
0.5325	0	0	0
0.535	0	0	0
0.5375	0	0	0
0.54	0	0	0
0.5425	0	0	0
0.545	0	0	0
0.5475	0	0	0
0.55	0	0	0
0.5525	0	0	0
0.555	0	0	0
0.5575	0	0	0
0.56	0	0	0
0.5625	0	0	0
0.565	0	0	0
0.5675	0	0	0
0.57	0	0	0
0.5725	0	0	0
0.575	0	0	0
0.5775	0	0	0
0.58	0	0	0
0.5825	0	0	0
0.585	0	0	0
0.5875	0	0	0
0.59	0	0	0
0.5925	0	0	0
0.595	0	0	0
0.5975	0	0	0
0.6	0	0	0
0.6025	0	0	0
0.605	0	0	0
0.6075	0	0	0
0.61	0	0	0
0.6125	0	0	0
0.615	0	0	0
0.6175	0	0	0
0.62	0	0	0
0.6225	0	0	0
0.625	0	0	0
0.6275	0	0	0
0.63	0	0	0
0.6325	0	0	0
0.635	0	0	0
0.6375	0	0	0
0.64	0	0	0
0.6425	0	0	0
0.645	0	0	0
0.6475	0	0	0
0.65	0	0	0
0.6525	0	0	0
0.655	0	0	0
0.6575	0	0	0
0.66	0	0	0
0.6625	0	0	0
0.665	0	0	0
0.6675	0	0	0
0.67	0	0	0
0.6725	0	0	0
0.675	0	0	0
0.6775	0	0	0
0.68	0	0	0
0.6825	0	0	0
0.685	0	0	0
0.6875	0	0	0
0.69	0	0	0
0.6925	0	0	0
0.695	0	0	0
0.6975	0	0	0
0.7	0	0	0
0.7025	0	0	0
0.705	0	0	0
0.7075	0	0	0
0.71	0	0	0
0.7125	0	0	0
0.715	0	0	0
0.7175	0	0	0
0.72	0	0	0
0.7225	0	0	0
0.725	0	0	0
0.7275	0	0	0
0.73	0	0	0
0.7325	0	0	0
0.735	0	0	0
0.7375	0	0	0
0.74	0	0	0
0.7425	0	0	0
0.745	0	0	0
0.7475	0	0	0
0.75	0	0	0
0.7525	0	0	0
0.755	0	0	0
0.7575	0	0	0
0.76	0	0	0
0.7625	0	0	0
0.765	0	0	0
0.7675	0	0	0
0.77	0	0	0
0.7725	0	0	0
0.775	0	0	0
0.7775	0	0	0
0.78	0	0	0
0.7825	0	0	0
0.785	0	0	0
0.7875	0	0	0
0.79	0	0	0
0.7925	0	0	0
0.795	0	0	0
0.7975	0	0	0
0.8	0	0	0
0.8025	0	0	0
0.805	0	0	0
0.8075	0	0	0
0.81	0	0	0
0.8125	0	0	0
0.815	0	0	0
0.8175	0	0	0
0.82	0	0	0
0.8225	0	0	0
0.825	0	0	0
0.8275	0	0	0
0.83	0	0	0
0.8325	0	0	0
0.835	0	0	0
0.8375	0	0	0
0.84	0	0	0
0.8425	0	0	0
0.845	0	0	0
0.8475	0	0	0
0.85	0	0	0
0.8525	0	0	0
0.855	0	0	0
0.8575	0	0	0
0.86	0	0	0
0.8625	0	0	0
0.865	0	0	0
0.8675	0	0	0
0.87	0	0	0
0.8725	0	0	0
0.875	0	0	0
0.8775	0	0	0
0.88	0	0	0
0.8825	0	0	0
0.885	0	0	0
0.8875	0	0	0
0.89	0	0	0
0.8925	0	0	0
0.895	0	0	0
0.8975	0	0	0
0.9	0	0	0
0.9025	0	0	0
0.905	0	0	0
0.9075	0	0	0
0.91	0	0	0
0.9125	0	0	0
0.915	0	0	0
0.9175	0	0	0
0.92	0	0	0
0.9225	0	0	0
0.925	0	0	0
0.9275	0	0	0
0.93	0	0	0
0.9325	0	0	0
0.935	0	0	0
0.9375	0	0	0
0.94	0	0	0
0.9425	0	0	0
0.945	0	0	0
0.9475	0	0	0
0.95	0	0	0
0.9525	0	0	0
0.955	0	0	0
0.9575	0	0	0
0.96	0	0	0
0.9625	0	0	0
0.965	0	0	0
0.9675	0	0	0
0.97	0	0	0
0.9725	0	0	0
0.975	0	0	0
0.9775	0	0	0
0.98	0	0	0
0.9825	0	0	0
0.985	0	0	0
0.9875	0	0	0
0.99	0	0	0
0.9925	0	0	0
0.995	0	0	0
0.9975	0	0	0
1	0	0	0


==> mr/M4bm200nf1000.txt <==
idt	nf1000_Exp	nf1000_SD	nf1000_Var
0.0025	0.05396225	0.0261114867484653	0.000681809740215281
0.005	0.0629751666666666	0.0211349862648803	0.000446687644416679
0.0075	0.0541921666666668	0.00695701941886238	4.84001191944283e-05
0.01	0.0610481666666666	0.0146141474254307	0.000213573304972224
0.0125	0.0319286666666667	0.0190499291453917	0.000362899800444444
0.015	0.049774	0.0314877477335762	0.00099147825733333
0.0175	0.0824711666666666	0.0270859688312565	0.0007336497075278
0.02	0.0740226666666666	0.0185464275565706	0.000343969975111122
0.0225	0.0543655	0.0174849256909105	0.00030572262641666
0.025	0.0509671666666667	0.0115878540231187	0.000134278360861108
0.0275	0.0474568333333334	0.0101041239091878	0.000102093319972221
0.03	0.049541	0.00909571370970343	8.27320078888869e-05
0.0325	0.0519546666666667	0.0097138538181299	9.43589559999967e-05
0.035	0.0509231666666667	0.00905645515487275	8.20193799722212e-05
0.0375	0.048403	0.00843266808311553	7.11098909999953e-05
0.04	0.0482511666666667	0.00899911099158598	8.09839986388836e-05
0.0425	0.0483568333333333	0.0115487550062525	0.000133373742194443
0.045	0.0533236666666666	0.0135351043956078	0.000183199051000003
0.0475	0.0552136666666666	0.0130298201531038	0.000169776213222229
0.05	0.055248	0.0108406947501843	0.000117520662666674
0.0525	0.0559996666666667	0.0102760871228086	0.000105597966555553
0.055	0.053936	0.00958234508527683	9.1821337333329e-05
0.0575	0.052891	0.00923057642957466	8.52035412222192e-05
0.06	0.0521605	0.00916454404363814	8.39888675277832e-05
0.0625	0.0523145	0.00855871847721507	7.32516619722226e-05
0.065	0.0512798333333334	0.00887301520685661	7.87303988611086e-05
0.0675	0.051745	0.008293852978093	6.87879972222222e-05
0.07	0.0515068333333333	0.00739896486566423	5.47446810833336e-05
0.0725	0.050659	0.00774816660034281	6.00340856666678e-05
0.075	0.0510911666666667	0.00767519053509415	5.89085497499989e-05
0.0775	0.0498343333333333	0.00638774600309067	4.08032990000008e-05
0.08	0.0499375	0.00536950022245019	2.88315326388926e-05
0.0825	0.0491866666666667	0.00541071673214875	2.92758555555544e-05
0.085	0.0478488333333333	0.00511284099922281	2.61411430833337e-05
0.0875	0.047195	0.00557051339146119	3.10306194444485e-05
0.09	0.0457668333333333	0.00524881732446076	2.75500833055594e-05
0.0925	0.0442293333333333	0.00553784811797723	3.06677617777839e-05
0.095	0.0433285	0.00535873471539717	2.87160377500028e-05
0.0975	0.0419918333333333	0.00545673538696325	2.97759610833369e-05
0.1	0.0402539999999999	0.00658884120649832	4.34128284444502e-05
0.1025	0.0385796666666666	0.00609985590904557	3.72082421111182e-05
0.105	0.0377983333333333	0.0061852591340671	3.82574305555605e-05
0.1075	0.0358094999999999	0.00644098454991371	4.14862819722271e-05
0.11	0.0342941666666666	0.00747659268614044	5.58994381944487e-05
0.1125	0.0317846666666666	0.0076158393715556	5.80010093333364e-05
0.115	0.030044	0.00806895887542718	6.51080973333351e-05
0.1175	0.0276966666666667	0.00802721412861693	6.44361666666673e-05
0.12	0.0257601666666666	0.00869618671059655	7.5623663305556e-05
0.1225	0.0233946666666667	0.00902054410775759	8.13702160000001e-05
0.125	0.0213556666666667	0.00984954771099215	9.70135901111108e-05
0.1275	0.0190085	0.0102683602485716	0.000105439222194445
0.13	0.0159563333333333	0.00994125768368035	9.88286043333336e-05
0.1325	0.0132793333333333	0.00998683664741855	9.97369062222221e-05
0.135	0.0108306666666667	0.0101379322678082	0.000102777670666667
0.1375	0.00869916666666666	0.0095388989799662	9.09905937500003e-05
0.14	0.00623983333333333	0.00855284533389653	7.31511633055557e-05
0.1425	0.00506283333333333	0.00754076490188864	5.68631353055556e-05
0.145	0.00374133333333333	0.00679541858738502	4.61777137777778e-05
0.1475	0.00270066666666667	0.00553864500076007	3.06765884444445e-05
0.15	0.00214483333333333	0.00505763295261067	2.55796510833333e-05
0.1525	0.00145583333333333	0.00413756629688409	1.71194548611111e-05
0.155	0.0008995	0.00312952690336557	9.7939386388889e-06
0.1575	0.000556166666666667	0.00235471295136654	5.54467308333334e-06
0.16	0.000397166666666667	0.00211142599917686	4.45811975e-06
0.1625	0.000167833333333333	0.00110425629824884	1.21938197222222e-06
0.165	8.63333333333333e-05	0.00080160387834502	6.42568777777778e-07
0.1675	5.38333333333334e-05	0.00075941262023868	5.76707527777778e-07
0.17	1.08333333333333e-05	0.000152822973113047	2.33548611111111e-08
0.1725	1.08333333333333e-05	0.000152822973113047	2.33548611111111e-08
0.175	0	0	0
0.1775	0	0	0
0.18	0	0	0
0.1825	0	0	0
0.185	0	0	0
0.1875	0	0	0
0.19	0	0	0
0.1925	0	0	0
0.195	0	0	0
0.1975	0	0	0
0.2	0	0	0
0.2025	0	0	0
0.205	0	0	0
0.2075	0	0	0
0.21	0	0	0
0.2125	0	0	0
0.215	0	0	0
0.2175	0	0	0
0.22	0	0	0
0.2225	0	0	0
0.225	0	0	0
0.2275	0	0	0
0.23	0	0	0
0.2325	0	0	0
0.235	0	0	0
0.2375	0	0	0
0.24	0	0	0
0.2425	0	0	0
0.245	0	0	0
0.2475	0	0	0
0.25	0	0	0
0.2525	0	0	0
0.255	0	0	0
0.2575	0	0	0
0.26	0	0	0
0.2625	0	0	0
0.265	0	0	0
0.2675	0	0	0
0.27	0	0	0
0.2725	0	0	0
0.275	0	0	0
0.2775	0	0	0
0.28	0	0	0
0.2825	0	0	0
0.285	0	0	0
0.2875	0	0	0
0.29	0	0	0
0.2925	0	0	0
0.295	0	0	0
0.2975	0	0	0
0.3	0	0	0
0.3025	0	0	0
0.305	0	0	0
0.3075	0	0	0
0.31	0	0	0
0.3125	0	0	0
0.315	0	0	0
0.3175	0	0	0
0.32	0	0	0
0.3225	0	0	0
0.325	0	0	0
0.3275	0	0	0
0.33	0	0	0
0.3325	0	0	0
0.335	0	0	0
0.3375	0	0	0
0.34	0	0	0
0.3425	0	0	0
0.345	0	0	0
0.3475	0	0	0
0.35	0	0	0
0.3525	0	0	0
0.355	0	0	0
0.3575	0	0	0
0.36	0	0	0
0.3625	0	0	0
0.365	0	0	0
0.3675	0	0	0
0.37	0	0	0
0.3725	0	0	0
0.375	0	0	0
0.3775	0	0	0
0.38	0	0	0
0.3825	0	0	0
0.385	0	0	0
0.3875	0	0	0
0.39	0	0	0
0.3925	0	0	0
0.395	0	0	0
0.3975	0	0	0
0.4	0	0	0
0.4025	0	0	0
0.405	0	0	0
0.4075	0	0	0
0.41	0	0	0
0.4125	0	0	0
0.415	0	0	0
0.4175	0	0	0
0.42	0	0	0
0.4225	0	0	0
0.425	0	0	0
0.4275	0	0	0
0.43	0	0	0
0.4325	0	0	0
0.435	0	0	0
0.4375	0	0	0
0.44	0	0	0
0.4425	0	0	0
0.445	0	0	0
0.4475	0	0	0
0.45	0	0	0
0.4525	0	0	0
0.455	0	0	0
0.4575	0	0	0
0.46	0	0	0
0.4625	0	0	0
0.465	0	0	0
0.4675	0	0	0
0.47	0	0	0
0.4725	0	0	0
0.475	0	0	0
0.4775	0	0	0
0.48	0	0	0
0.4825	0	0	0
0.485	0	0	0
0.4875	0	0	0
0.49	0	0	0
0.4925	0	0	0
0.495	0	0	0
0.4975	0	0	0
0.5	0	0	0
0.5025	0	0	0
0.505	0	0	0
0.5075	0	0	0
0.51	0	0	0
0.5125	0	0	0
0.515	0	0	0
0.5175	0	0	0
0.52	0	0	0
0.5225	0	0	0
0.525	0	0	0
0.5275	0	0	0
0.53	0	0	0
0.5325	0	0	0
0.535	0	0	0
0.5375	0	0	0
0.54	0	0	0
0.5425	0	0	0
0.545	0	0	0
0.5475	0	0	0
0.55	0	0	0
0.5525	0	0	0
0.555	0	0	0
0.5575	0	0	0
0.56	0	0	0
0.5625	0	0	0
0.565	0	0	0
0.5675	0	0	0
0.57	0	0	0
0.5725	0	0	0
0.575	0	0	0
0.5775	0	0	0
0.58	0	0	0
0.5825	0	0	0
0.585	0	0	0
0.5875	0	0	0
0.59	0	0	0
0.5925	0	0	0
0.595	0	0	0
0.5975	0	0	0
0.6	0	0	0
0.6025	0	0	0
0.605	0	0	0
0.6075	0	0	0
0.61	0	0	0
0.6125	0	0	0
0.615	0	0	0
0.6175	0	0	0
0.62	0	0	0
0.6225	0	0	0
0.625	0	0	0
0.6275	0	0	0
0.63	0	0	0
0.6325	0	0	0
0.635	0	0	0
0.6375	0	0	0
0.64	0	0	0
0.6425	0	0	0
0.645	0	0	0
0.6475	0	0	0
0.65	0	0	0
0.6525	0	0	0
0.655	0	0	0
0.6575	0	0	0
0.66	0	0	0
0.6625	0	0	0
0.665	0	0	0
0.6675	0	0	0
0.67	0	0	0
0.6725	0	0	0
0.675	0	0	0
0.6775	0	0	0
0.68	0	0	0
0.6825	0	0	0
0.685	0	0	0
0.6875	0	0	0
0.69	0	0	0
0.6925	0	0	0
0.695	0	0	0
0.6975	0	0	0
0.7	0	0	0
0.7025	0	0	0
0.705	0	0	0
0.7075	0	0	0
0.71	0	0	0
0.7125	0	0	0
0.715	0	0	0
0.7175	0	0	0
0.72	0	0	0
0.7225	0	0	0
0.725	0	0	0
0.7275	0	0	0
0.73	0	0	0
0.7325	0	0	0
0.735	0	0	0
0.7375	0	0	0
0.74	0	0	0
0.7425	0	0	0
0.745	0	0	0
0.7475	0	0	0
0.75	0	0	0
0.7525	0	0	0
0.755	0	0	0
0.7575	0	0	0
0.76	0	0	0
0.7625	0	0	0
0.765	0	0	0
0.7675	0	0	0
0.77	0	0	0
0.7725	0	0	0
0.775	0	0	0
0.7775	0	0	0
0.78	0	0	0
0.7825	0	0	0
0.785	0	0	0
0.7875	0	0	0
0.79	0	0	0
0.7925	0	0	0
0.795	0	0	0
0.7975	0	0	0
0.8	0	0	0
0.8025	0	0	0
0.805	0	0	0
0.8075	0	0	0
0.81	0	0	0
0.8125	0	0	0
0.815	0	0	0
0.8175	0	0	0
0.82	0	0	0
0.8225	0	0	0
0.825	0	0	0
0.8275	0	0	0
0.83	0	0	0
0.8325	0	0	0
0.835	0	0	0
0.8375	0	0	0
0.84	0	0	0
0.8425	0	0	0
0.845	0	0	0
0.8475	0	0	0
0.85	0	0	0
0.8525	0	0	0
0.855	0	0	0
0.8575	0	0	0
0.86	0	0	0
0.8625	0	0	0
0.865	0	0	0
0.8675	0	0	0
0.87	0	0	0
0.8725	0	0	0
0.875	0	0	0
0.8775	0	0	0
0.88	0	0	0
0.8825	0	0	0
0.885	0	0	0
0.8875	0	0	0
0.89	0	0	0
0.8925	0	0	0
0.895	0	0	0
0.8975	0	0	0
0.9	0	0	0
0.9025	0	0	0
0.905	0	0	0
0.9075	0	0	0
0.91	0	0	0
0.9125	0	0	0
0.915	0	0	0
0.9175	0	0	0
0.92	0	0	0
0.9225	0	0	0
0.925	0	0	0
0.9275	0	0	0
0.93	0	0	0
0.9325	0	0	0
0.935	0	0	0
0.9375	0	0	0
0.94	0	0	0
0.9425	0	0	0
0.945	0	0	0
0.9475	0	0	0
0.95	0	0	0
0.9525	0	0	0
0.955	0	0	0
0.9575	0	0	0
0.96	0	0	0
0.9625	0	0	0
0.965	0	0	0
0.9675	0	0	0
0.97	0	0	0
0.9725	0	0	0
0.975	0	0	0
0.9775	0	0	0
0.98	0	0	0
0.9825	0	0	0
0.985	0	0	0
0.9875	0	0	0
0.99	0	0	0
0.9925	0	0	0
0.995	0	0	0
0.9975	0	0	0
1	0	0	0


==> mr/M4bm200nf2000.txt <==
idt	nf2000_Exp	nf2000_SD	nf2000_Var
0.0025	0.0523814166666666	0.0357884006727778	0.00128080962271528
0.005	0.0615955833333332	0.0203923939032223	0.000415849729104178
0.0075	0.0503022500000001	0.0130672952312142	0.000170754204659712
0.01	0.0549516666666666	0.0186819376523006	0.000349014794444446
0.0125	0.0465653333333334	0.0276748008303582	0.000765894600999994
0.015	0.0610836666666667	0.0355816497634509	0.00126605379988889
0.0175	0.0663956666666667	0.0295134572525823	0.000871044159000003
0.02	0.0603016666666667	0.026365838535246	0.000695157441666664
0.0225	0.0610351666666667	0.0180115586954291	0.000324416246638888
0.025	0.0534798333333334	0.0139746814304772	0.000195291721083325
0.0275	0.0539751666666667	0.0133576207950949	0.000178426033305553
0.03	0.0527105	0.0138874998059805	0.000192862650861109
0.0325	0.0521971666666666	0.0127006009383196	0.000161305264194445
0.035	0.0524873333333333	0.0128494840190396	0.000165109239555553
0.0375	0.0538598333333333	0.0143773700645223	0.000206708769972223
0.04	0.0544103333333333	0.0162258118749109	0.000263276970999999
0.0425	0.055667	0.0153707113223675	0.000236258766555557
0.045	0.0548951666666666	0.0144673453748242	0.000209304082194447
0.0475	0.0546501666666666	0.0131607091996934	0.000173204266638894
0.05	0.0536575	0.0118656029193161	0.000140792532638884
0.0525	0.0535618333333334	0.0111581920068219	0.000124505248861104
0.055	0.0527475	0.0112920805274708	0.000127511082638886
0.0575	0.0529321666666668	0.010394754755003	0.000108050926416658
0.06	0.0533353333333334	0.0108748607347403	0.000118262595999997
0.0625	0.0536051666666667	0.00964169826989898	9.29623455277729e-05
0.065	0.0529128333333334	0.00893511280628896	7.98362408611091e-05
0.0675	0.0523706666666667	0.00836988554282535	7.00549839999969e-05
0.07	0.0517031666666666	0.00827205912662899	6.8426962194446e-05
0.0725	0.0517666666666666	0.00808593566358015	6.53823555555573e-05
0.075	0.050702	0.00732894083601295	5.37133737777782e-05
0.0775	0.0496811666666667	0.00712701322629473	5.079431752778e-05
0.08	0.0488206666666667	0.007254146369874	5.26226395555561e-05
0.0825	0.0475085	0.00760214735562724	5.77926444166703e-05
0.085	0.0461578333333333	0.00711388897978269	5.06074164166735e-05
0.0875	0.0453108333333333	0.00745879118706421	5.56335659722268e-05
0.09	0.0440401666666666	0.00747776132386363	5.59169144166707e-05
0.0925	0.0431889999999999	0.00814333750170478	6.63139456666714e-05
0.095	0.0420686666666666	0.00891871106781217	7.95434071111153e-05
0.0975	0.0397175	0.00944186771630628	8.91488659722267e-05
0.1	0.0384488333333333	0.0105211257728335	0.000110694087527781
0.1025	0.0378976666666666	0.0110301503515492	0.000121664216777782
0.105	0.0370046666666666	0.0118325009284693	0.000140008078222226
0.1075	0.0352185	0.0123809700290855	0.000153288418861113
0.11	0.0328968333333333	0.0122117705502611	0.000149127339972224
0.1125	0.0310473333333333	0.0128309263370447	0.000164632670666668
0.115	0.0296366666666667	0.0140694246901254	0.000197948711111111
0.1175	0.0270383333333333	0.0143537377052498	0.000206029786111111
0.12	0.0247096666666667	0.0147106611340211	0.000216403551
0.1225	0.0227963333333333	0.0150137295647832	0.000225412075444444
0.125	0.0205816666666667	0.0149614054412605	0.000223843652777778
0.1275	0.0185175	0.0147180025582807	0.000216619599305556
0.13	0.0162138333333333	0.0145633197060667	0.000212090280861111
0.1325	0.0138821666666667	0.0143466728150157	0.000205827020861111
0.135	0.0121013333333333	0.0140040743436409	0.000196114098222222
0.1375	0.0109953333333333	0.0142444480568551	0.000202904300444444
0.14	0.00945383333333333	0.0138339343955764	0.000191377740861111
0.1425	0.00833733333333333	0.0132332021655968	0.000175117639555556
0.145	0.00719533333333333	0.0120637510473871	0.000145534089333333
0.1475	0.00627466666666667	0.0111211106759472	0.000123679102666667
0.15	0.00555416666666667	0.0103900392671165	0.000107952915972222
0.1525	0.0045905	0.00981779584762056	9.63891153055556e-05
0.155	0.00389366666666667	0.00857369127687201	7.35081821111111e-05
0.1575	0.00324216666666667	0.00771386808683628	5.95037608611111e-05
0.16	0.002871	0.00746468672409559	5.57215478888889e-05
0.1625	0.002353	0.00708544532435643	5.02035354444445e-05
0.165	0.00179316666666667	0.00598338839111159	3.58009366388889e-05
0.1675	0.00144916666666667	0.0053188124588316	2.82897659722222e-05
0.17	0.00122333333333333	0.00503798460586065	2.53812888888889e-05
0.1725	0.00106433333333333	0.00458849347099169	2.10542723333333e-05
0.175	0.0008615	0.00403304833359472	1.62654788611111e-05
0.1775	0.000632166666666667	0.00349466796626581	1.22127041944444e-05
0.18	0.000558666666666667	0.00315501759107616	9.954136e-06
0.1825	0.000354166666666667	0.00225125258343982	5.06813819444445e-06
0.185	0.0003325	0.00222310203069695	4.94218263888889e-06
0.1875	0.000203166666666667	0.00176428329011465	3.11269552777778e-06
0.19	0.000146166666666667	0.00135489514764468	1.83574086111111e-06
0.1925	0.000102833333333333	0.00130602355559836	1.70569752777778e-06
0.195	6.46666666666667e-05	0.000773883712194539	5.98896e-07
0.1975	5.38333333333334e-05	0.00075941262023868	5.76707527777778e-07
0.2	1.08333333333333e-05	0.000152822973113047	2.33548611111111e-08
0.2025	1.08333333333333e-05	0.000152822973113047	2.33548611111111e-08
0.205	0	0	0
0.2075	0	0	0
0.21	0	0	0
0.2125	0	0	0
0.215	0	0	0
0.2175	0	0	0
0.22	0	0	0
0.2225	0	0	0
0.225	0	0	0
0.2275	0	0	0
0.23	0	0	0
0.2325	0	0	0
0.235	0	0	0
0.2375	0	0	0
0.24	0	0	0
0.2425	0	0	0
0.245	0	0	0
0.2475	0	0	0
0.25	0	0	0
0.2525	0	0	0
0.255	0	0	0
0.2575	0	0	0
0.26	0	0	0
0.2625	0	0	0
0.265	0	0	0
0.2675	0	0	0
0.27	0	0	0
0.2725	0	0	0
0.275	0	0	0
0.2775	0	0	0
0.28	0	0	0
0.2825	0	0	0
0.285	0	0	0
0.2875	0	0	0
0.29	0	0	0
0.2925	0	0	0
0.295	0	0	0
0.2975	0	0	0
0.3	0	0	0
0.3025	0	0	0
0.305	0	0	0
0.3075	0	0	0
0.31	0	0	0
0.3125	0	0	0
0.315	0	0	0
0.3175	0	0	0
0.32	0	0	0
0.3225	0	0	0
0.325	0	0	0
0.3275	0	0	0
0.33	0	0	0
0.3325	0	0	0
0.335	0	0	0
0.3375	0	0	0
0.34	0	0	0
0.3425	0	0	0
0.345	0	0	0
0.3475	0	0	0
0.35	0	0	0
0.3525	0	0	0
0.355	0	0	0
0.3575	0	0	0
0.36	0	0	0
0.3625	0	0	0
0.365	0	0	0
0.3675	0	0	0
0.37	0	0	0
0.3725	0	0	0
0.375	0	0	0
0.3775	0	0	0
0.38	0	0	0
0.3825	0	0	0
0.385	0	0	0
0.3875	0	0	0
0.39	0	0	0
0.3925	0	0	0
0.395	0	0	0
0.3975	0	0	0
0.4	0	0	0
0.4025	0	0	0
0.405	0	0	0
0.4075	0	0	0
0.41	0	0	0
0.4125	0	0	0
0.415	0	0	0
0.4175	0	0	0
0.42	0	0	0
0.4225	0	0	0
0.425	0	0	0
0.4275	0	0	0
0.43	0	0	0
0.4325	0	0	0
0.435	0	0	0
0.4375	0	0	0
0.44	0	0	0
0.4425	0	0	0
0.445	0	0	0
0.4475	0	0	0
0.45	0	0	0
0.4525	0	0	0
0.455	0	0	0
0.4575	0	0	0
0.46	0	0	0
0.4625	0	0	0
0.465	0	0	0
0.4675	0	0	0
0.47	0	0	0
0.4725	0	0	0
0.475	0	0	0
0.4775	0	0	0
0.48	0	0	0
0.4825	0	0	0
0.485	0	0	0
0.4875	0	0	0
0.49	0	0	0
0.4925	0	0	0
0.495	0	0	0
0.4975	0	0	0
0.5	0	0	0
0.5025	0	0	0
0.505	0	0	0
0.5075	0	0	0
0.51	0	0	0
0.5125	0	0	0
0.515	0	0	0
0.5175	0	0	0
0.52	0	0	0
0.5225	0	0	0
0.525	0	0	0
0.5275	0	0	0
0.53	0	0	0
0.5325	0	0	0
0.535	0	0	0
0.5375	0	0	0
0.54	0	0	0
0.5425	0	0	0
0.545	0	0	0
0.5475	0	0	0
0.55	0	0	0
0.5525	0	0	0
0.555	0	0	0
0.5575	0	0	0
0.56	0	0	0
0.5625	0	0	0
0.565	0	0	0
0.5675	0	0	0
0.57	0	0	0
0.5725	0	0	0
0.575	0	0	0
0.5775	0	0	0
0.58	0	0	0
0.5825	0	0	0
0.585	0	0	0
0.5875	0	0	0
0.59	0	0	0
0.5925	0	0	0
0.595	0	0	0
0.5975	0	0	0
0.6	0	0	0
0.6025	0	0	0
0.605	0	0	0
0.6075	0	0	0
0.61	0	0	0
0.6125	0	0	0
0.615	0	0	0
0.6175	0	0	0
0.62	0	0	0
0.6225	0	0	0
0.625	0	0	0
0.6275	0	0	0
0.63	0	0	0
0.6325	0	0	0
0.635	0	0	0
0.6375	0	0	0
0.64	0	0	0
0.6425	0	0	0
0.645	0	0	0
0.6475	0	0	0
0.65	0	0	0
0.6525	0	0	0
0.655	0	0	0
0.6575	0	0	0
0.66	0	0	0
0.6625	0	0	0
0.665	0	0	0
0.6675	0	0	0
0.67	0	0	0
0.6725	0	0	0
0.675	0	0	0
0.6775	0	0	0
0.68	0	0	0
0.6825	0	0	0
0.685	0	0	0
0.6875	0	0	0
0.69	0	0	0
0.6925	0	0	0
0.695	0	0	0
0.6975	0	0	0
0.7	0	0	0
0.7025	0	0	0
0.705	0	0	0
0.7075	0	0	0
0.71	0	0	0
0.7125	0	0	0
0.715	0	0	0
0.7175	0	0	0
0.72	0	0	0
0.7225	0	0	0
0.725	0	0	0
0.7275	0	0	0
0.73	0	0	0
0.7325	0	0	0
0.735	0	0	0
0.7375	0	0	0
0.74	0	0	0
0.7425	0	0	0
0.745	0	0	0
0.7475	0	0	0
0.75	0	0	0
0.7525	0	0	0
0.755	0	0	0
0.7575	0	0	0
0.76	0	0	0
0.7625	0	0	0
0.765	0	0	0
0.7675	0	0	0
0.77	0	0	0
0.7725	0	0	0
0.775	0	0	0
0.7775	0	0	0
0.78	0	0	0
0.7825	0	0	0
0.785	0	0	0
0.7875	0	0	0
0.79	0	0	0
0.7925	0	0	0
0.795	0	0	0
0.7975	0	0	0
0.8	0	0	0
0.8025	0	0	0
0.805	0	0	0
0.8075	0	0	0
0.81	0	0	0
0.8125	0	0	0
0.815	0	0	0
0.8175	0	0	0
0.82	0	0	0
0.8225	0	0	0
0.825	0	0	0
0.8275	0	0	0
0.83	0	0	0
0.8325	0	0	0
0.835	0	0	0
0.8375	0	0	0
0.84	0	0	0
0.8425	0	0	0
0.845	0	0	0
0.8475	0	0	0
0.85	0	0	0
0.8525	0	0	0
0.855	0	0	0
0.8575	0	0	0
0.86	0	0	0
0.8625	0	0	0
0.865	0	0	0
0.8675	0	0	0
0.87	0	0	0
0.8725	0	0	0
0.875	0	0	0
0.8775	0	0	0
0.88	0	0	0
0.8825	0	0	0
0.885	0	0	0
0.8875	0	0	0
0.89	0	0	0
0.8925	0	0	0
0.895	0	0	0
0.8975	0	0	0
0.9	0	0	0
0.9025	0	0	0
0.905	0	0	0
0.9075	0	0	0
0.91	0	0	0
0.9125	0	0	0
0.915	0	0	0
0.9175	0	0	0
0.92	0	0	0
0.9225	0	0	0
0.925	0	0	0
0.9275	0	0	0
0.93	0	0	0
0.9325	0	0	0
0.935	0	0	0
0.9375	0	0	0
0.94	0	0	0
0.9425	0	0	0
0.945	0	0	0
0.9475	0	0	0
0.95	0	0	0
0.9525	0	0	0
0.955	0	0	0
0.9575	0	0	0
0.96	0	0	0
0.9625	0	0	0
0.965	0	0	0
0.9675	0	0	0
0.97	0	0	0
0.9725	0	0	0
0.975	0	0	0
0.9775	0	0	0
0.98	0	0	0
0.9825	0	0	0
0.985	0	0	0
0.9875	0	0	0
0.99	0	0	0
0.9925	0	0	0
0.995	0	0	0
0.9975	0	0	0
1	0	0	0


==> mr/M4bm200nf4000.txt <==
idt	nf4000_Exp	nf4000_SD	nf4000_Var
0.0025	0.0514396666666667	0.0426304017939207	0.00181735115711111
0.005	0.0632189166666666	0.0199294046210272	0.000397181168548619
0.0075	0.0544555000000001	0.0221288184470184	0.0004896846058611
0.01	0.0605574166666667	0.053438386476013	0.00285566114915973
0.0125	0.0668193333333334	0.0563489166670979	0.00317520040955555
0.015	0.0691848333333334	0.0747023103575117	0.00558043517275
0.0175	0.0693158333333333	0.0680070879424834	0.00462496401041668
0.02	0.07136975	0.0605591095330629	0.00366740574743751
0.0225	0.0721029166666667	0.0547786475898305	0.00300070023177084
0.025	0.0696373333333333	0.0495211785008305	0.00245234712011112
0.0275	0.0694548333333333	0.045485210923442	0.00206890441275001
0.03	0.0697930833333333	0.056700287312556	0.00321492258132639
0.0325	0.069546	0.0548893000663863	0.00301283526177779
0.035	0.0710214166666667	0.0504733686483801	0.00254756094271528
0.0375	0.070009	0.0478004604475732	0.00228488401900001
0.04	0.0685395833333333	0.0446074464522804	0.00198982427899306
0.0425	0.0657490833333333	0.0418256850643736	0.00174938793110417
0.045	0.0677312500000001	0.0428889590472853	0.00183946280815971
0.0475	0.0674654166666667	0.0401608669373522	0.00161289523315971
0.05	0.0662851666666667	0.0392568851282449	0.00154110302997222
0.0525	0.0664850833333334	0.0357438181289785	0.00127762053443749
0.055	0.06653325	0.0377135249279758	0.00142230996249305
0.0575	0.0632706666666667	0.0305195759690944	0.000931444517333326
0.06	0.0622338333333333	0.028727937714106	0.000825294405305554
0.0625	0.0591046666666667	0.0264106674660069	0.000697523355999998
0.065	0.0574306666666667	0.0247545974091457	0.000612790092888885
0.0675	0.0568083333333333	0.0241827874967115	0.000584807211111107
0.07	0.0560285	0.0226166765284921	0.000511514057194446
0.0725	0.0547105	0.0229815727093348	0.000528152684194441
0.075	0.0538610833333333	0.0227307236574873	0.000516685797993055
0.0775	0.0523262499999999	0.0220863169328823	0.000487805395659724
0.08	0.0508996666666667	0.0209986724421648	0.000440944244333333
0.0825	0.0494104166666667	0.0205128363224849	0.000420776453993054
0.085	0.0484461666666666	0.0190004876187429	0.000361018529750002
0.0875	0.0496931666666666	0.0324546419034833	0.00105330378108334
0.09	0.0505223333333333	0.0396121507887556	0.00156912249011111
0.0925	0.0476808333333333	0.029243160347051	0.000855162427083337
0.095	0.0456955	0.0257473493085534	0.000662925996416666
0.0975	0.0431765	0.0219387973937346	0.000481310831083334
0.1	0.0406715	0.0201112401953348	0.000404461982194448
0.1025	0.039376	0.0207220460058043	0.000429403190666668
0.105	0.03784	0.0208986934732506	0.000436755388888887
0.1075	0.0386521666666667	0.038579711360233	0.00148839412863889
0.11	0.0391635	0.0457705894892609	0.00209494686219444
0.1125	0.040438	0.0524866406325352	0.00275484744488889
0.115	0.036741	0.0393419658196633	0.00154779027455556
0.1175	0.0350188333333333	0.045571318169985	0.00207674503975
0.12	0.0314361666666667	0.0371692560798273	0.00138155359752778
0.1225	0.0305096666666667	0.0462295054399484	0.00213716717322222
0.125	0.0274896666666667	0.0367431666194167	0.00135006029322222
0.1275	0.0240736666666667	0.0313939604223488	0.000985580751
0.13	0.021842	0.028391586633289	0.000806082191555554
0.1325	0.0193906666666667	0.02548228996338	0.000649347101777778
0.135	0.017556	0.023549215311296	0.000554565541777778
0.1375	0.0183998333333333	0.0384726337800289	0.00148014354997222
0.14	0.016113	0.0302361176207822	0.000914222808777778
0.1425	0.0150083333333333	0.0257517707589638	0.000663153697222222
0.145	0.0157395	0.0418120619329319	0.00174824852308334
0.1475	0.0139361666666667	0.0329149653193228	0.00108339494197222
0.15	0.0128196666666667	0.0280231850814841	0.000785298902111111
0.1525	0.0118505	0.0249751022637212	0.000623755733083333
0.155	0.015274	0.0513418323224076	0.00263598374622222
0.1575	0.0145821666666667	0.0461224596864454	0.00212728128752778
0.16	0.0121198333333333	0.035943205368949	0.00129191401219444
0.1625	0.0100281666666667	0.0289962463274703	0.000840782301083334
0.165	0.0125208333333333	0.0550395174637177	0.00302934848263889
0.1675	0.0102666666666667	0.0435582317771918	0.00189731955555556
0.17	0.00889516666666667	0.0358393142911679	0.00128445644886111
0.1725	0.0126468333333333	0.0573336281094651	0.00328714491219445
0.175	0.0104491666666667	0.0453085102304805	0.00205286109930556
0.1775	0.00904466666666666	0.0383235338836769	0.00146869324933333
0.18	0.0104991666666667	0.0412270825816531	0.00169967233819445
0.1825	0.00822883333333333	0.0301715805716977	0.000910324274194444
0.185	0.014612	0.0641320970982723	0.00411292587822222
0.1875	0.0120075	0.055588250101128	0.00309005354930556
0.19	0.0076755	0.0335629631319174	0.00112647249419444
0.1925	0.00871833333333333	0.0480548701139298	0.00230927054166667
0.195	0.00700133333333333	0.0363348924497285	0.00132022440933333
0.1975	0.00532116666666667	0.0277373324795903	0.000769359613083334
0.2	0.0067915	0.0404404493597273	0.00163542994441667
0.2025	0.00554933333333333	0.0324510155567845	0.00105306841066667
0.205	0.0044265	0.0247921153007026	0.000614648981083334
0.2075	0.0034195	0.019794821230003	0.000391834947527778
0.21	0.00278833333333333	0.0168781455504514	0.000284871797222222
0.2125	0.00570633333333333	0.0511928774765917	0.00262071070433333
0.215	0.00475366666666667	0.0449016129121339	0.00201615484211111
0.2175	0.0072945	0.0516649980136456	0.00266927201975
0.22	0.0089335	0.0635929715279134	0.00404406602775
0.2225	0.00936800000000001	0.0621651706558156	0.00386450844266667
0.225	0.00977600000000001	0.0616875551252709	0.00380535445733334
0.2275	0.00770016666666667	0.050058591725375	0.00250586260552778
0.23	0.0085985	0.0543086059578345	0.00294942468108334
0.2325	0.00642083333333333	0.0414126494949846	0.00171500753819445
0.235	0.007903	0.052340746098151	0.00273955370211111
0.2375	0.0064425	0.0446547693032646	0.00199404842152778
0.24	0.005126	0.0381917110204121	0.00145860679066667
0.2425	0.00625683333333334	0.0430621098979267	0.00185434530886111
0.245	0.00488	0.035081748816158	0.0012307291
0.2475	0.00362816666666667	0.0265594199856138	0.000705402789972222
0.25	0.00443633333333333	0.031771278991847	0.00100941416877778
0.2525	0.00332883333333333	0.0246654334550962	0.000608383607527778
0.255	0.00231933333333333	0.0184667687602473	0.000341021548444444
0.2575	0.0040525	0.0364991122323544	0.00133218519375
0.26	0.002792	0.0256720222204814	0.000659052724888889
0.2625	0.00312316666666667	0.0241849466949772	0.000584911646638889
0.265	0.00396583333333333	0.030717499253954	0.000943564760416667
0.2675	0.00246083333333333	0.0195456177064778	0.000382031171527778
0.27	0.00472016666666667	0.0435972539779361	0.00190072055441667
0.2725	0.003585	0.0351072708123102	0.00123252046388889
0.275	0.003042	0.028395891572941	0.000806326658222223
0.2775	0.002208	0.0215382095201373	0.000463894469333333
0.28	0.00190116666666667	0.0188780811694115	0.000356381948638889
0.2825	0.00158633333333333	0.0160334872445835	0.000257072713222222
0.285	0.003687	0.034737382967697	0.00120668577544445
0.2875	0.00399133333333333	0.0306768195584585	0.000941067258222222
0.29	0.00248383333333333	0.0187637057988436	0.000352076655305555
0.2925	0.00181233333333333	0.014752238365	0.000217628536777778
0.295	0.00451766666666667	0.0496840679706394	0.00246850661011111
0.2975	0.0033785	0.0388581725849131	0.00150995757663889
0.3	0.0027445	0.033010651526355	0.00108970311419445
0.3025	0.005243	0.0403007927396527	0.00162415389544445
0.305	0.005347	0.0383720002359938	0.00147241040211111
0.3075	0.00384266666666667	0.0293540340138947	0.000861659312888889
0.31	0.005151	0.0327533380673719	0.00107278115455556
0.3125	0.00380883333333333	0.0236119688288	0.000557525071972222
0.315	0.0044235	0.041047045880645	0.00168485997552778
0.3175	0.00301833333333333	0.0310277400526977	0.000962720652777779
0.32	0.0020185	0.0209726911581863	0.000439853774416667
0.3225	0.00430766666666667	0.043400178917962	0.00188357553011111
0.325	0.00363866666666667	0.0375350706288281	0.00140888152711111
0.3275	0.00288266666666667	0.0299341551409089	0.000896053644000001
0.33	0.00254416666666667	0.0274770146238431	0.00075498633263889
0.3325	0.00467683333333333	0.0346606121632001	0.00120135803552778
0.335	0.002735	0.0219622860452489	0.000482342008333333
0.3375	0.00236766666666667	0.0184533423380277	0.000340525843444444
0.34	0.004311	0.0411924590064735	0.001696818679
0.3425	0.002916	0.0300720948462931	0.000904330888444445
0.345	0.00218966666666667	0.0233910534630467	0.000547141382111111
0.3475	0.0018205	0.0192258277317837	0.000369632451972222
0.35	0.00138466666666667	0.0165095224508632	0.000272564331555555
0.3525	0.00401483333333333	0.0362641340564077	0.00131508741886111
0.355	0.00236316666666667	0.0242009908882306	0.000585687959972223
0.3575	0.0018145	0.0198271860438305	0.000393117306416667
0.36	0.00143566666666667	0.0167185799868822	0.000279510916777778
0.3625	0.0010265	0.0129685488340489	0.000168183258861111
0.365	0.00269433333333333	0.0300285641995899	0.00090171466788889
0.3675	0.00495766666666667	0.0493721684656447	0.002437611019
0.37	0.00395633333333333	0.0407348544983286	0.001659328371
0.3725	0.00330433333333333	0.03489061785861	0.00121735521455556
0.375	0.00498183333333334	0.0442070519509551	0.00195426344219445
0.3775	0.00393233333333333	0.0354871865623511	0.00125934041011111
0.38	0.0030105	0.0283239377710994	0.000802245450861111
0.3825	0.00228716666666667	0.0224789572409151	0.000505303518638889
0.385	0.00195733333333333	0.019633754709683	0.000385484324
0.3875	0.00150483333333333	0.0153127794840707	0.000234481215527778
0.39	0.0013345	0.0137943202391822	0.000190283270861111
0.3925	0.000946166666666667	0.00999531427858963	9.99063075277778e-05
0.395	0.0007735	0.00872255396945184	7.608294775e-05
0.3975	0.000640666666666667	0.00784151569815711	6.14893684444444e-05
0.4	0.00250433333333333	0.0291814052875381	0.000851554414555556
0.4025	0.00173416666666667	0.0195190085237442	0.00038099169375
0.405	0.00128866666666667	0.014258384449548	0.000203301527111111
0.4075	0.002808	0.026133779171367	0.000682974413777778
0.41	0.003424	0.027574697371161	0.000760363935111111
0.4125	0.00222366666666667	0.0174182288262741	0.000303394695444444
0.415	0.00122366666666667	0.00966069849671567	9.33290954444444e-05
0.4175	0.000570666666666667	0.004651910670777	2.16402728888889e-05
0.42	0.000253833333333333	0.0020532350558191	4.21577419444445e-06
0.4225	6.46666666666667e-05	0.000912235593351727	8.32173777777778e-07
0.425	0	0	0
0.4275	0.003794	0.0357423769277373	0.00127751750844445
0.43	0.0026575	0.0266052878907558	0.00070784134375
0.4325	0.00195733333333333	0.019633754709683	0.000385484324
0.435	0.0013345	0.0137943202391822	0.000190283270861111
0.4375	0.00223166666666667	0.0196740061869576	0.000387066519444444
0.44	0.00495416666666667	0.0388149270309332	0.00150659856041667
0.4425	0.003459	0.0299051483323153	0.000894317896777779
0.445	0.00548666666666667	0.0399377220738044	0.00159502164444445
0.4475	0.0034145	0.0265705069531991	0.00070599183975
0.45	0.0023445	0.0194576555278093	0.000378600358638889
0.4525	0.0016145	0.0134674106962367	0.000181371150861111
0.455	0.000977833333333333	0.00805912821139965	6.49495475277777e-05
0.4575	0.000578333333333333	0.00483057248735132	2.33344305555555e-05
0.46	0.000243	0.00204882511047999	4.19768433333334e-06
0.4625	7.55e-05	0.000924190201082969	8.54127527777778e-07
0.465	1.08333333333333e-05	0.000152822973113047	2.33548611111111e-08
0.4675	0	0	0
0.47	0.0032235	0.045473063430453	0.00206779949775
0.4725	0.00263466666666667	0.0371665470610931	0.00138135222044445
0.475	0.00232283333333334	0.0327675965581006	0.00107371538419445
0.4775	0.004248	0.042331606479215	0.00179196490711111
0.48	0.00299816666666667	0.0298902485394484	0.00089342695775
0.4825	0.0022795	0.0229760101162302	0.000527897040861111
0.485	0.006337	0.0504860314883676	0.00254883937544445
0.4875	0.0113708333333333	0.0688610113794043	0.00474183888819445
0.49	0.0105253333333333	0.0606394422650986	0.00367714195822222
0.4925	0.00803233333333334	0.0492463712041586	0.00242520507677778
0.495	0.00632466666666667	0.0391346734921008	0.00153152266933333
0.4975	0.004991	0.0339324675249728	0.00115141235233333
0.5	0.003814	0.029250976310392	0.000855619615111111
0.5025	0.00497466666666667	0.039803251156993	0.00158429880266667
0.505	0.0036615	0.0288919916042683	0.000834747178861111
0.5075	0.00288633333333333	0.0244860518549734	0.000599566735444444
0.51	0.002224	0.0195163732286509	0.000380888824
0.5125	0.00372683333333333	0.0323175699886644	0.00104442532997222
0.515	0.0029695	0.0224316516896946	0.000503178997527778
0.5175	0.00402333333333333	0.0276800240847679	0.000766183733333334
0.52	0.00500766666666667	0.0436984049683484	0.00190955059677778
0.5225	0.00334133333333334	0.0346248705156023	0.00119888165822222
0.525	0.00273966666666667	0.0286560985151697	0.000821171982111112
0.5275	0.00432933333333334	0.0395494294887915	0.00156415737288889
0.53	0.00309033333333333	0.027700957181617	0.000767343028777778
0.5325	0.00250883333333333	0.0228983782728773	0.000524335727527778
0.535	0.001998	0.0183482159714053	0.000336657029333333
0.5375	0.00463133333333333	0.0369310561331667	0.00136390290711111
0.54	0.005532	0.0455396982911003	0.00207386412044445
0.5425	0.003952	0.032870037798714	0.00108043938488889
0.545	0.00278283333333333	0.0244857813565116	0.000599553488638889
0.5475	0.00186583333333333	0.0174457309128432	0.000304353527083333
0.55	0.0014425	0.0137139122133126	0.000188071388194444
0.5525	0.0010165	0.00976508291908813	9.53568444166667e-05
0.555	0.00261	0.0286367698752651	0.00082006458888889
0.5575	0.0017205	0.019241354098082	0.000370229707527778
0.56	0.00116383333333333	0.0132987935031299	0.000176857908638889
0.5625	0.000719333333333333	0.00853335309893544	7.28181151111111e-05
0.565	0.0004755	0.00586234260864299	3.43670608611111e-05
0.5675	0.000421666666666667	0.0057967641835769	3.3602475e-05
0.57	0.0002835	0.00399925965023528	1.599407775e-05
0.5725	0.0001815	0.00256037258030936	6.55550775e-06
0.575	0.00351283333333333	0.0372440612234577	0.00138712009641667
0.5775	0.001982	0.0227327951646954	0.000516779976
0.58	0.0006755	0.0074121083201745	5.493934975e-05
0.5825	0.000129333333333333	0.0012868504186579	1.655984e-06
0.585	0	0	0
0.5875	0	0	0
0.59	0	0	0
0.5925	0	0	0
0.595	0	0	0
0.5975	0	0	0
0.6	0	0	0
0.6025	0	0	0
0.605	0	0	0
0.6075	0.00691383333333334	0.0560297848645899	0.00313933679197223
0.61	0.0067085	0.0473162053514556	0.00223882328886111
0.6125	0.0041895	0.0301104038087797	0.000906636417527777
0.615	0.00807366666666667	0.0572136984947176	0.00327340729544445
0.6175	0.00600233333333334	0.0444347863615884	0.001974450239
0.62	0.004345	0.0340110532278356	0.00115675174166667
0.6225	0.0030325	0.0259921082975198	0.00067558969375
0.625	0.00210116666666667	0.0192375409544001	0.000370082981972222
0.6275	0.00249716666666667	0.0193166433067158	0.000373132708638889
0.63	0.00131366666666667	0.0108551217762758	0.000117833668777778
0.6325	0.000847833333333333	0.00783352593912147	6.13641286388889e-05
0.635	0.000343333333333333	0.00469221104005824	2.20168444444444e-05
0.6375	0.0001815	0.00256037258030936	6.55550775e-06
0.64	9.20000000000001e-05	0.00129781971012926	1.684336e-06
0.6425	6.46666666666667e-05	0.000912235593351727	8.32173777777778e-07
0.645	0.000817166666666666	0.011224534624107	0.000125990177527778
0.6475	0.00124533333333333	0.0136825923632102	0.000187213333777778
0.65	0.000348166666666667	0.00409750967390899	1.67895855277778e-05
0.6525	0.0023875	0.0327757095757582	0.00107424713819445
0.655	0.001582	0.0223168563198314	0.000498042076
0.6575	0.000956166666666667	0.0134883907192239	0.000181936684194444
0.66	0.000494	0.00696872757395495	4.8563164e-05
0.6625	0.000138166666666667	0.00194908068785717	3.79891552777778e-06
0.665	1.08333333333333e-05	0.000152822973113047	2.33548611111111e-08
0.6675	0	0	0
0.67	0.00192683333333333	0.0271813291101529	0.000738824652194445
0.6725	0.00115216666666667	0.0162533109712384	0.000264170117527778
0.675	0.000641	0.00904241776296583	8.1765319e-05
0.6775	0.000410833333333333	0.0057955173649794	3.35880215277778e-05
0.68	0.0001815	0.00256037258030936	6.55550775e-06
0.6825	0.00398433333333333	0.0442698963317311	0.00195982372122222
0.685	0.00293416666666667	0.0363829704421512	0.00132372053819445
0.6875	0.00236016666666667	0.0323902766098271	0.00104913001886111
0.69	0.0019855	0.0280089242876266	0.000784499839750001
0.6925	0.001712	0.024150731997188	0.000583257856000001
0.695	0.00149766666666667	0.0211271882522129	0.000446358083444445
0.6975	0.00124016666666667	0.017494703737449	0.000306064658861111
0.7	0.000912833333333333	0.0128770988267717	0.000165819674194444
0.7025	0.000641	0.00904241776296583	8.1765319e-05
0.705	0.000410833333333333	0.0057955173649794	3.35880215277778e-05
0.7075	0.0002835	0.00399925965023528	1.599407775e-05
0.71	0.000127333333333333	0.00179625771474412	3.22654177777778e-06
0.7125	6.46666666666667e-05	0.000912235593351727	8.32173777777778e-07
0.715	0	0	0
0.7175	0	0	0
0.72	0	0	0
0.7225	0	0	0
0.725	0.00528366666666667	0.0526709513014527	0.002774229111
0.7275	0.00519383333333334	0.0445194691589472	0.00198198313419445
0.73	0.00402616666666667	0.0360482286323167	0.00129947478752778
0.7325	0.00340716666666667	0.0324047408872872	0.00105006723197222
0.735	0.00366183333333333	0.0360914693518042	0.00130259415997222
0.7375	0.00258483333333333	0.0258712774665265	0.00066932299775
0.74	0.00219633333333333	0.0220370082134576	0.000485629731
0.7425	0.00187133333333333	0.0188293821932048	0.000354545633777778
0.745	0.00296483333333333	0.025578809632085	0.000654275502194444
0.7475	0.001906	0.0160692348431543	0.000258220308444444
0.75	0.00116466666666667	0.0107414144733777	0.000115377984888889
0.7525	0.00363916666666667	0.0310562923374636	0.00096449329375
0.755	0.00178833333333333	0.0161642076308532	0.000261281608333333
0.7575	0.00128283333333333	0.0109043370461788	0.000118904566416667
0.76	0.0024225	0.0229997120603957	0.000528986754861111
0.7625	0.00142766666666667	0.0133067452026741	0.000177069467888889
0.765	0.0007895	0.0069491738737621	4.82910175277778e-05
0.7675	0.002002	0.0165564155540987	0.000274114896
0.77	0.000614	0.00493552244223221	2.43593817777778e-05
0.7725	0.0001815	0.00256037258030936	6.55550775e-06
0.775	0.000113666666666667	0.00160346565635536	2.57110211111111e-06
0.7775	0.00289533333333333	0.0399373028132847	0.001594988156
0.78	0.00203966666666667	0.0286198562365362	0.000819096171000001
0.7825	0.00148166666666667	0.0209014804765383	0.000436871886111111
0.785	0.000824833333333333	0.0116357060605611	0.000135389655527778
0.7875	0.00321066666666667	0.0389172760494759	0.00151455437511111
0.79	0.002334	0.0297139033974184	0.000882916055111112
0.7925	0.00534066666666667	0.0481509311274917	0.00231851216844445
0.795	0.0040715	0.0390217169446138	0.00152269439330556
0.7975	0.0032365	0.032948342328476	0.00108559326219445
0.8	0.00465133333333333	0.0389330887321084	0.00151578539822222
0.8025	0.0060925	0.0475024218607735	0.00225648008263889
0.805	0.00584683333333333	0.039282400228983	0.00154310696775
0.8075	0.00733416666666667	0.0522653736487064	0.00273166928263889
0.81	0.0052855	0.0414714463453136	0.00171988086197222
0.8125	0.00420966666666667	0.0346538163025854	0.00120088698433333
0.815	0.00634666666666667	0.0440825703777708	0.00194327301111111
0.8175	0.00463516666666667	0.0345957780335983	0.00119686785775
0.82	0.0034525	0.0261152814858146	0.000682007927083333
0.8225	0.0039995	0.0271845784463463	0.000739001305305555
0.825	0.00598883333333333	0.0406195552628288	0.00164994826975
0.8275	0.0073295	0.0443932047074149	0.00197075662419445
0.83	0.004703	0.0313566932762723	0.000983242213222222
0.8325	0.00296583333333333	0.022289898169724	0.000496839560416666
0.835	0.00334583333333333	0.0255476473014422	0.000652682282638889
0.8375	0.0019855	0.0155259133127312	0.000241053984194444
0.84	0.00117633333333333	0.010074766382734	0.000101500917666667
0.8425	0.0006205	0.00688877240918551	4.74551853055556e-05
0.845	0.000354166666666667	0.00469890464482002	2.20797048611111e-05
0.8475	0.000251	0.00339064548099293	1.14964767777778e-05
0.85	0.003069	0.0313641494756885	0.000983709872333334
0.8525	0.00182983333333333	0.0206353322665277	0.00042581693775
0.855	0.00395516666666667	0.041555265156108	0.00172684006219445
0.8575	0.00283516666666667	0.030688471631597	0.000941782291083334
0.86	0.00206233333333333	0.0231622077987206	0.000536487870111111
0.8625	0.00143566666666667	0.0167185799868822	0.000279510916777778
0.865	0.00319633333333333	0.0314031024281218	0.000986154842111112
0.8675	0.00207366666666667	0.0220993860120844	0.000488382862111111
0.87	0.00174416666666667	0.0182359065635478	0.000332548288194444
0.8725	0.0013345	0.0137943202391822	0.000190283270861111
0.875	0.000930166666666667	0.0094047999550466	8.84502621944445e-05
0.8775	0.00288983333333334	0.0328958314139751	0.00108213572441667
0.88	0.00732366666666667	0.0579084619214767	0.00335338996211111
0.8825	0.00774316666666667	0.0540094797026411	0.00291702389775
0.885	0.0057395	0.0419609573926234	0.00176072194530556
0.8875	0.00695583333333333	0.050235314375613	0.00252358681041667
0.89	0.00551583333333333	0.0406751335362829	0.00165446648819445
0.8925	0.0043085	0.0333058693521961	0.00110928093330556
0.895	0.00361133333333333	0.0288478698308519	0.000832199593777778
0.8975	0.00304416666666667	0.0254171792161435	0.000646032999305555
0.9	0.0067865	0.0492998238781506	0.00243047263441667
0.9025	0.005138	0.0367188534739913	0.00134827420044445
0.905	0.00565383333333333	0.0381342780590289	0.00145422316308333
0.9075	0.00372983333333333	0.0262078746430449	0.000686852693305556
0.91	0.00262016666666667	0.0176342182819842	0.000310965654416667
0.9125	0.00154616666666667	0.0107754095964943	0.000116109451972222
0.915	0.000929666666666667	0.00715026168130308	5.11262421111111e-05
0.9175	0.000443333333333333	0.00423967635033095	1.79748555555555e-05
0.92	0.00194766666666667	0.0255798919531208	0.000654330872333334
0.9225	0.00121683333333333	0.0162743134340592	0.00026485327775
0.925	0.002492	0.0255421266929753	0.000652400236
0.9275	0.00355533333333333	0.0325345893609999	0.00105849950488889
0.93	0.00214733333333333	0.0189663811812141	0.000359723615111111
0.9325	0.00123333333333333	0.0110000156565545	0.000121000344444444
0.935	0.00356266666666667	0.0414208599567362	0.00171568763955556
0.9375	0.00275833333333333	0.0358696438897542	0.00128663135277778
0.94	0.0020935	0.0286301685673425	0.000819686552194445
0.9425	0.0016795	0.0235391682278944	0.000554092440861111
0.945	0.00143266666666667	0.0202102504135347	0.000408454221777778
0.9475	0.00115216666666667	0.0162533109712384	0.000264170117527778
0.95	0.000956166666666667	0.0134883907192239	0.000181936684194444
0.9525	0.000854166666666667	0.0120495036492979	0.000145190538194444
0.955	0.000619333333333333	0.00873677181673974	7.63311817777778e-05
0.9575	0.000410833333333333	0.0057955173649794	3.35880215277778e-05
0.96	0.0003325	0.00469048971323891	2.200069375e-05
0.9625	0.000240166666666667	0.00338796775778309	1.14783255277778e-05
0.965	0.00363966666666667	0.0480583903404089	0.00230960888211111
0.9675	0.00302816666666667	0.040225873251691	0.00161812087886111
0.97	0.01009	0.0698737978230912	0.00488234762222223
0.9725	0.0100491666666667	0.0625089992576625	0.00390737498819445
0.975	0.00809316666666667	0.0509921460507509	0.00260019895886111
0.9775	0.00651516666666667	0.0418580606597397	0.00175209724219444
0.98	0.0051135	0.034043156450061	0.00115893650108333
0.9825	0.00511366666666667	0.0324812358122176	0.00105503067988889
0.985	0.005878	0.0394535550348621	0.00155658300488889
0.9875	0.005571	0.0349854686199221	0.00122398301455556
0.99	0.00569716666666667	0.0351914536306599	0.00123843840863889
0.9925	0.00395733333333333	0.0258633226274841	0.000668911457333333
0.995	0.00286	0.0195150594271307	0.000380837544444444
0.9975	0.00233666666666667	0.0172866518832692	0.000298828333333333
1	0.00183166666666667	0.0149464446720059	0.000223396208333333


==> mr/M4bm200nf6000.txt <==
idt	nf6000_Exp	nf6000_SD	nf6000_Var
0.0025	0.0813435	0.162030063240934	0.0262537413938611
0.005	0.110424833333333	0.171177664877022	0.02930179295275
0.0075	0.127087083333333	0.204544313837949	0.0418383763234376
0.01	0.1492745	0.208266235594344	0.0433748248886389
0.0125	0.15953225	0.2133624350403	0.0455235286863264
0.015	0.171327	0.21304065413124	0.0453863203126668
0.0175	0.1752055	0.200351745445562	0.0401408219030834
0.02	0.173266166666667	0.189938736547911	0.0360767236414167
0.0225	0.1746375	0.182747125724091	0.0333965119604167
0.025	0.174603083333333	0.171707889864974	0.029483599441882
0.0275	0.177442083333333	0.167247522153523	0.0279717336664931
0.03	0.17390225	0.156812762622583	0.0245902425213265
0.0325	0.170981666666667	0.151636568588627	0.0229936489333334
0.035	0.16504975	0.13882890104447	0.0192734637652152
0.0375	0.165078166666667	0.136966084177698	0.0187597082149722
0.04	0.16138875	0.128461714064471	0.016502411980382
0.0425	0.158823333333333	0.122841815062208	0.0150901115277778
0.045	0.15979375	0.118572972602406	0.0140595498317708
0.0475	0.15111575	0.105042527104733	0.0110339325005486
0.05	0.1525375	0.113487138683323	0.0128793306465278
0.0525	0.150092833333333	0.114215284617715	0.0130451312403056
0.055	0.15177875	0.118784953919275	0.0141098652776042
0.0575	0.14230025	0.104267075493091	0.010871623031882
0.06	0.138364833333333	0.101014709335792	0.0102039715021945
0.0625	0.134546166666667	0.103296053540163	0.0106700746769722
0.065	0.132099416666667	0.103449092665286	0.0107017147732708
0.0675	0.129626	0.105520003641227	0.0111344711684445
0.07	0.121255583333333	0.0899848257312418	0.00809726886188196
0.0725	0.11960275	0.0910325123662711	0.00828691830771529
0.075	0.115091166666667	0.0979493771874874	0.00959408049141668
0.0775	0.11046225	0.0919882769928003	0.00846184310410416
0.08	0.110833666666667	0.101684650703918	0.0103397681887778
0.0825	0.10703175	0.0971338272636364	0.00943498039888195
0.085	0.103937	0.0933831612699945	0.0087204148087778
0.0875	0.107527833333333	0.109446490922759	0.0119785343753056
0.09	0.103544333333333	0.10082174391304	0.0101650240456667
0.0925	0.0988298333333333	0.100001298846982	0.0100002597710833
0.095	0.0996491666666666	0.105486847518094	0.0111274749993056
0.0975	0.096094	0.102667561509087	0.0105406281862222
0.1	0.0897773333333333	0.097423164069606	0.00949127289733336
0.1025	0.0890325	0.0978375857927311	0.00957219319375003
0.105	0.0875165	0.102234037493364	0.0104517984221945
0.1075	0.0769008333333333	0.0849579920665045	0.00721786041597224
0.11	0.0788809166666666	0.096184852200182	0.00925152579277085
0.1125	0.0781043333333333	0.109111081793332	0.0119052281701111
0.115	0.066553	0.0916793452559276	0.00840510234655557
0.1175	0.0777691666666666	0.124467832968	0.01549224144375
0.12	0.0778858333333333	0.125323649999933	0.0157060172493056
0.1225	0.0736515	0.115818094239655	0.0134138309533056
0.125	0.0653228333333333	0.105677971087088	0.0111678335730834
0.1275	0.0679401666666666	0.115215715908006	0.0132746611921945
0.13	0.0623298333333333	0.104312563182725	0.01088111083775
0.1325	0.065063	0.118285491727524	0.0139914575532222
0.135	0.0575458333333333	0.102093745179914	0.0104231328048611
0.1375	0.0619831666666666	0.116807957729177	0.0136440989888611
0.14	0.0692718333333333	0.12733727551042	0.0162147817344167
0.1425	0.0643216666666667	0.11837790577215	0.014013328575
0.145	0.0741761666666666	0.137116139311716	0.01880083565975
0.1475	0.0723111666666666	0.135319496019913	0.0183113660030833
0.15	0.0746423333333333	0.136765925569119	0.0187049183967778
0.1525	0.0740551666666666	0.131923486898762	0.0174038063955278
0.155	0.0749123333333333	0.132723894412004	0.0176156321478889
0.1575	0.0774528333333333	0.140167793189191	0.0196470102475278
0.16	0.0692291666666666	0.130480003744188	0.0170250313770834
0.1625	0.0734976666666666	0.136467858263402	0.018623476339
0.165	0.0720005	0.135987610116898	0.0184926301053056
0.1675	0.0646358333333333	0.127566216571695	0.0162731396104167
0.17	0.0560501666666666	0.10992821258528	0.0120842119221945
0.1725	0.0599479166666666	0.117949046154326	0.0139119774887153
0.175	0.053288	0.108945957399886	0.0118692216337778
0.1775	0.0535756666666667	0.10927987039961	0.0119420900745556
0.18	0.0552913333333333	0.115149092158336	0.0132593134248889
0.1825	0.0489611666666667	0.105592893320289	0.01114985911975
0.185	0.0618553333333333	0.140007714130329	0.019602160016
0.1875	0.0648353333333333	0.147333191879269	0.0217070694293334
0.19	0.0644871666666666	0.136932253106641	0.0187504419408611
0.1925	0.0623091666666667	0.140203054212156	0.0196568964104167
0.195	0.0609016666666667	0.13718513532004	0.0188197613527778
0.1975	0.0607593333333334	0.134680671431848	0.0181388832573333
0.2	0.0499983333333333	0.111121550852609	0.0123479990638889
0.2025	0.050141	0.108885796681661	0.011856116719
0.205	0.0531195	0.114050306798628	0.0130074724808611
0.2075	0.0436961666666667	0.099122299833057	0.00982523032419445
0.21	0.0354321666666667	0.0881446665921364	0.0077694822486389
0.2125	0.0352223333333333	0.0866988806867386	0.00751669591233334
0.215	0.0311455	0.0832780515420413	0.00693523386863889
0.2175	0.0368078333333333	0.108393569918838	0.01174916599975
0.22	0.0432686666666667	0.121800300658268	0.0148353132404445
0.2225	0.0461456666666667	0.127504927587133	0.016257506559
0.225	0.0459718333333333	0.12218412695134	0.0149289608788611
0.2275	0.0430806666666667	0.117290688716349	0.0137571056595556
0.23	0.0495025	0.1301930711562	0.0169502357770833
0.2325	0.0502093333333333	0.129253396695535	0.0167064405573333
0.235	0.0446804166666667	0.11120677637773	0.0123669471123264
0.2375	0.0437785	0.106388959164917	0.0113186106321945
0.24	0.0465608333333333	0.113025402918375	0.0127747417048611
0.2425	0.051682	0.126117163729253	0.0159055389871111
0.245	0.0537169166666667	0.124709005482959	0.0155523360485486
0.2475	0.0463711666666667	0.112714807056349	0.01270462772975
0.25	0.0509318333333333	0.120379973754289	0.0144913380810833
0.2525	0.0440521666666667	0.103135961751548	0.0106370266064167
0.255	0.0437515	0.10574003781799	0.01118095559775
0.2575	0.052554	0.127743448954014	0.0163183887506667
0.26	0.0541203333333333	0.121543824002794	0.0147729011532222
0.2625	0.046253	0.111382307202117	0.0124060183576667
0.265	0.0482545	0.123458781298659	0.01524207067975
0.2675	0.0484968333333333	0.124857156943334	0.0155893096399722
0.27	0.0528515	0.132988481489417	0.0176859362088611
0.2725	0.049181	0.116151662709197	0.0134912087501111
0.275	0.0431951666666667	0.105407561524963	0.0111107540266389
0.2775	0.0464148333333333	0.113708402538027	0.01292960080775
0.28	0.0450675	0.10573655298994	0.0111802186381945
0.2825	0.0479076666666667	0.116984149719809	0.0136852912856667
0.285	0.0461071666666667	0.119376746427132	0.0142508075875278
0.2875	0.049572	0.131592179413013	0.0173165016826667
0.29	0.0518915	0.132581678975537	0.0175779015999722
0.2925	0.0563803333333333	0.135564862589012	0.0183778319687778
0.295	0.0478058333333333	0.121670138554915	0.0148036226159722
0.2975	0.04137	0.110312930188019	0.0121689425666667
0.3	0.0385923333333333	0.101406972514495	0.0102833740745556
0.3025	0.0457698333333333	0.113895874747142	0.0129722702844167
0.305	0.049876	0.125353046949628	0.0157133863795556
0.3075	0.0492946666666667	0.12309574392137	0.0151525621715556
0.31	0.0538951666666667	0.128796963188729	0.0165886577266389
0.3125	0.0587815	0.135478691547068	0.0183544758633056
0.315	0.0701853333333333	0.147594354289797	0.0217840934182223
0.3175	0.0598595	0.12778904169144	0.0163300391764167
0.32	0.0595961666666667	0.130328511001047	0.01698552077975
0.3225	0.0592235	0.132136539012472	0.0174600649421944
0.325	0.055523	0.130504458518559	0.0170314136932222
0.3275	0.0470725	0.112119240911803	0.0125707241826389
0.33	0.0564293333333334	0.132199419756669	0.017476686584
0.3325	0.0578568333333333	0.131617796491605	0.0173232443533056
0.335	0.0619546666666666	0.129360369426738	0.0167341051782222
0.3375	0.0541153333333333	0.107856627769358	0.0116330521537778
0.34	0.057061	0.121231763352954	0.0146971404456667
0.3425	0.0560665	0.120065643318677	0.0144157587055278
0.345	0.0459745	0.108019360454889	0.0116681822330833
0.3475	0.0524196666666667	0.12379037120112	0.0153240560021111
0.35	0.049622	0.117628280114378	0.0138364122826667
0.3525	0.0550621666666667	0.127738469263374	0.01631711652975
0.355	0.0589013333333333	0.131367283633838	0.0172573632093333
0.3575	0.0515816666666667	0.118934430896935	0.0141453988527778
0.36	0.0481516666666667	0.108401935650512	0.0117509796527778
0.3625	0.0462768333333333	0.108790828565519	0.0118354443799722
0.365	0.0396221666666667	0.0948688743171039	0.00900010331419445
0.3675	0.0354204166666667	0.089333180106173	0.00798041706788195
0.37	0.03540475	0.0904142130907879	0.00817472992882639
0.3725	0.0435546666666667	0.11616033799308	0.0134932241226667
0.375	0.0500703333333333	0.12438943902965	0.0154727325421111
0.3775	0.0468318333333333	0.116401426599577	0.0135492921144167
0.38	0.045235	0.10764331463733	0.0115870831861111
0.3825	0.0411483333333333	0.0995285774008875	0.00990593771944445
0.385	0.0356725	0.0951267509657802	0.00904909874930556
0.3875	0.0324311666666667	0.0899341368309486	0.00808814896752778
0.39	0.0264041666666667	0.0760036904760041	0.00577656096597223
0.3925	0.029114	0.0824639371927714	0.00680030093733334
0.395	0.0276903333333333	0.0774088025133806	0.00599212270655556
0.3975	0.0325588333333333	0.0913537066679411	0.00834549972197223
0.4	0.0352801666666667	0.100018629936711	0.0100037263344167
0.4025	0.0311128333333333	0.0856120797991018	0.00732942820752778
0.405	0.036497	0.098775864359108	0.00975667137988889
0.4075	0.0355871666666667	0.0968425214044545	0.00937847395197223
0.41	0.0403411666666667	0.112661698360746	0.0126926582775278
0.4125	0.0462765	0.12417628776137	0.0154197504421945
0.415	0.0466933333333333	0.123717008307041	0.0153058981444445
0.4175	0.0451073333333333	0.116436140540641	0.013557374824
0.42	0.046045	0.115671837816682	0.0133799740638889
0.4225	0.0457293333333333	0.114565408709998	0.0131252328728889
0.425	0.0498353333333333	0.117986066015347	0.0139207117737778
0.4275	0.0517220833333333	0.121461468729542	0.0147528883859375
0.43	0.0423829166666667	0.107283572360532	0.0115097648984375
0.4325	0.0414505	0.103994133433761	0.0108147797886389
0.435	0.037554	0.0989490647622975	0.00979091741733334
0.4375	0.0414315833333333	0.108858386593132	0.0118501483316597
0.44	0.0417229166666667	0.116187798908079	0.0134996046151042
0.4425	0.0463805833333333	0.12063861498037	0.014553675424382
0.445	0.04328925	0.118292539152559	0.0139931248191597
0.4475	0.03945325	0.105399949605953	0.0111091493769375
0.45	0.0340284166666667	0.0960988725479808	0.00923499330499307
0.4525	0.03919	0.106536625105589	0.0113500524888889
0.455	0.0329025	0.0907300161001186	0.00823193582152779
0.4575	0.0348823333333333	0.10195321818854	0.010394458699
0.46	0.0394445	0.114809250027915	0.0131811638919722
0.4625	0.0454729166666667	0.122642708059241	0.0150412338401042
0.465	0.0472920833333333	0.127035340554613	0.0161379777498264
0.4675	0.0462050833333333	0.121671889764571	0.014804048758882
0.47	0.0628265	0.146872907731575	0.0215716510255278
0.4725	0.0510851666666667	0.120987686503742	0.0146380202855278
0.475	0.0539030833333333	0.128321067628965	0.0164662963974375
0.4775	0.0518726666666667	0.122430815509096	0.0149893045862222
0.48	0.0467443333333333	0.108806978386805	0.0118389585456667
0.4825	0.0417851666666667	0.101507423521495	0.0103037570299722
0.485	0.0482141666666667	0.126346865785226	0.01596353049375
0.4875	0.0484405	0.126302294774503	0.0159522696653056
0.49	0.0489688333333333	0.125228945761021	0.0156822888564167
0.4925	0.0508771666666667	0.130471589013662	0.01702283553975
0.495	0.0560101666666667	0.135511815360117	0.0183634521021945
0.4975	0.0519493333333333	0.129906906366743	0.0168758043217778
0.5	0.0470838333333333	0.12171866263266	0.0148154328330833
0.5025	0.0530778333333333	0.133451421385274	0.01780928186975
0.505	0.0498645	0.124646330519483	0.0155367077119722
0.5075	0.0534418333333334	0.132654602633954	0.0175972435999722
0.51	0.0633698333333333	0.145447699443152	0.0211550332733056
0.5125	0.057761	0.131691801065552	0.0173427304678889
0.515	0.0620936666666667	0.139227053301433	0.019384172371
0.5175	0.0641661666666667	0.146415089214705	0.02143737834975
0.52	0.0589845	0.137105551223926	0.0187979321764167
0.5225	0.0647673333333333	0.144123285610311	0.0207715214551111
0.525	0.0646915	0.14160063849501	0.0200507408221945
0.5275	0.0648535	0.137521437314636	0.0189121457210833
0.53	0.0706551666666667	0.14650456331905	0.0214635870733056
0.5325	0.0648486666666667	0.134052679895298	0.0179701209871111
0.535	0.0562858333333333	0.119653401049192	0.0143169363826389
0.5375	0.0599245833333333	0.131860388468443	0.0173871620470486
0.54	0.05589725	0.127453167147971	0.0162443098160486
0.5425	0.0539334166666667	0.126752552773959	0.0160662096347153
0.545	0.0552221666666666	0.125229443656989	0.0156824135586389
0.5475	0.0528173333333333	0.115788973038599	0.0134070862773334
0.55	0.0403536666666667	0.092828579339076	0.00861714514211112
0.5525	0.04006825	0.0941753264100396	0.00886899210443751
0.555	0.0386156666666667	0.102976805420228	0.0106042224545556
0.5575	0.035107	0.100025773433651	0.010005155351
0.56	0.0372795	0.106945837417176	0.0114374121408611
0.5625	0.034932	0.101518282252782	0.0103059616315556
0.565	0.0343576666666667	0.099384705435774	0.00987731967455556
0.5675	0.0448445	0.117323967300306	0.0137649133030834
0.57	0.053297	0.132585820474891	0.017578999791
0.5725	0.0615403333333333	0.141718155646653	0.0200840356398889
0.575	0.0529945833333334	0.125658221156719	0.0157899885442708
0.5775	0.0520666666666667	0.126758702265367	0.0160677686
0.58	0.0485638333333333	0.117103091703066	0.0137131340864167
0.5825	0.0449259166666667	0.107709530047478	0.0116013428630486
0.585	0.0407166666666667	0.101130013513958	0.0102272796333333
0.5875	0.0531713333333333	0.126908534650397	0.0161057761671111
0.59	0.046975	0.116533021059364	0.0135799449972222
0.5925	0.0457156666666667	0.108476414124095	0.0117671324212222
0.595	0.0440576666666667	0.103898760804823	0.0107949524967778
0.5975	0.0411155	0.103408706482659	0.0106933605764167
0.6	0.0419063333333333	0.107163407020929	0.0114839958043333
0.6025	0.0484426666666667	0.123206616893015	0.0151798704462222
0.605	0.0502003333333334	0.123129080056031	0.0151607703554445
0.6075	0.0588729166666667	0.142886969513566	0.0204166860567709
0.61	0.06521475	0.148648164040849	0.0220962766727153
0.6125	0.0642480833333333	0.145596609871414	0.0211983728060486
0.615	0.0697589166666666	0.150096021200481	0.0225288155802153
0.6175	0.0703696666666666	0.145004614799744	0.0210263383132223
0.62	0.0707801666666667	0.148308268560136	0.0219953425233056
0.6225	0.0645878333333333	0.133026074101513	0.0176959363908611
0.625	0.0737356666666666	0.153588360905593	0.0235893846056667
0.6275	0.070874	0.145130096509611	0.0210627449128889
0.63	0.0628933333333334	0.131028396116601	0.0171684405888889
0.6325	0.0571775	0.123311058481184	0.01520561714375
0.635	0.0503166666666667	0.109880067598976	0.0120736292555556
0.6375	0.0505431666666667	0.113291919040911	0.0128350589199722
0.64	0.0487881666666667	0.112109501921485	0.0125685404210833
0.6425	0.0568081666666666	0.127475109792614	0.0162499036166389
0.645	0.053729	0.121831995629227	0.014843035159
0.6475	0.059931	0.139050869209397	0.0193351442278889
0.65	0.0590221666666667	0.134089701041152	0.0179800479253056
0.6525	0.0634606666666667	0.14024744512468	0.019669345864
0.655	0.0595861666666667	0.131026578528408	0.0171679642808611
0.6575	0.0609233333333333	0.133151359111852	0.0177292844333333
0.66	0.0572308333333333	0.125743256454372	0.01581136654375
0.6625	0.0491385	0.111754515946411	0.0124890718344167
0.665	0.05359	0.121971495804917	0.0148770457888889
0.6675	0.0541328333333333	0.126136464613947	0.0159104077053056
0.67	0.0529856666666667	0.12088658167013	0.0146135656278889
0.6725	0.051244	0.112728158454064	0.0127076377084445
0.675	0.0402258333333333	0.0926212659428769	0.00857869890486112
0.6775	0.047809	0.115311643177666	0.0132967750523333
0.68	0.0461393333333333	0.111730298127033	0.0124836595195556
0.6825	0.048019	0.116565365091866	0.013587484339
0.685	0.0557815	0.135798616819069	0.0184412643299722
0.6875	0.05907	0.137868587269021	0.0190077473555556
0.69	0.0529375	0.127424966284629	0.0162371220326389
0.6925	0.051764	0.126914422101404	0.0161072705373333
0.695	0.0526163333333333	0.125741431207503	0.0158109075221111
0.6975	0.0556128333333333	0.124847881603418	0.0155869935408611
0.7	0.0490528333333333	0.111984743121428	0.0125405826919722
0.7025	0.0409456666666667	0.100489432573779	0.010098126059
0.705	0.0376568333333333	0.100441755748045	0.01008854629775
0.7075	0.0358433333333333	0.0995821519595198	0.0099166049888889
0.71	0.0366943333333333	0.104178665768104	0.0108531944012222
0.7125	0.0391441666666667	0.10348724054134	0.0107096089548611
0.715	0.0394736666666667	0.105434631122269	0.0111164614398889
0.7175	0.0376051666666667	0.103535055743212	0.01071950776775
0.72	0.039031	0.109921651113165	0.0120827693834444
0.7225	0.0403755	0.105832808055258	0.0112005832608611
0.725	0.044308	0.117588430989901	0.0138270391026667
0.7275	0.0472624166666666	0.123805266132807	0.0153277439222153
0.73	0.0469668333333333	0.120193593261385	0.0144464998610833
0.7325	0.0468540833333333	0.120760817407081	0.0145831750208264
0.735	0.0494418333333333	0.120229185955523	0.0144550571555278
0.7375	0.0434068333333333	0.105305871963401	0.0110893266699722
0.74	0.0344056666666667	0.0898347454502495	0.00807028149011112
0.7425	0.0421478333333333	0.113966157090481	0.0129882849619722
0.745	0.0399505	0.107841739444506	0.0116298407664167
0.7475	0.0478798333333334	0.116994875001595	0.0136878007766389
0.75	0.0503091666666667	0.121692741403983	0.0148091233104167
0.7525	0.0461888333333333	0.118557304769442	0.0140558345141944
0.755	0.0564866666666667	0.131856640249089	0.0173861735777778
0.7575	0.0454395	0.108154849846438	0.0116974715453056
0.76	0.0434036666666667	0.112939077814841	0.0127552352976667
0.7625	0.0417973333333333	0.108284278655768	0.011725485004
0.765	0.0327526666666667	0.0875406342068261	0.00766336263733334
0.7675	0.0418581666666667	0.117333470927831	0.0137671433999722
0.77	0.0478771666666667	0.124341308527845	0.0154607610064167
0.7725	0.0432976666666667	0.112141610005188	0.0125757406945556
0.775	0.0412933333333333	0.107124637844584	0.0114756880333333
0.7775	0.0381438333333333	0.102658507282776	0.0105387691175278
0.78	0.0347431666666667	0.0962437816633424	0.00926286550886112
0.7825	0.0344311666666667	0.0999626165166815	0.00999252470086112
0.785	0.0316718333333333	0.0914262402825056	0.00835875741219445
0.7875	0.0315898333333333	0.0925937891604147	0.00857360979108334
0.79	0.0355326666666667	0.106801725431339	0.0114066085551111
0.7925	0.0381766666666667	0.115251462656421	0.0132828996444445
0.795	0.0384823333333333	0.110940030141914	0.0123076902878889
0.7975	0.0424175	0.117721558156784	0.0138583652548611
0.8	0.038307	0.10909318603785	0.0119013232398889
0.8025	0.0398769166666667	0.111252767264928	0.0123771782241042
0.805	0.0424543333333333	0.117536378071264	0.0138148001701111
0.8075	0.050128	0.131949061738907	0.0174105548937778
0.81	0.0444986666666667	0.11854084428959	0.0140519317648889
0.8125	0.0408931666666667	0.116427019262784	0.0135552508144167
0.815	0.0470171666666667	0.129122656802553	0.01667266049975
0.8175	0.0479538333333333	0.130527983150379	0.0170375543853056
0.82	0.0498296666666667	0.128136438212035	0.0164189467976667
0.8225	0.0616285	0.14895499012183	0.0221875890821944
0.825	0.0667046666666667	0.148348007702609	0.0220071313893333
0.8275	0.065035	0.148590089610834	0.0220790147305556
0.83	0.0585933333333333	0.132052115133046	0.0174377611111111
0.8325	0.0514618333333334	0.117967228189184	0.0139162669266389
0.835	0.0482645	0.114446911277068	0.0130980955008611
0.8375	0.0509213333333333	0.117906382356701	0.0139019150004445
0.84	0.0465743333333333	0.108663304432136	0.0118077137301111
0.8425	0.0448221666666667	0.11002010928702	0.0121044244475278
0.845	0.0442581666666667	0.113379125062651	0.0128548259999722
0.8475	0.0344321666666667	0.0930484695305206	0.00865801768197223
0.85	0.0428013333333333	0.115649773590594	0.0133748701315556
0.8525	0.045396	0.11191824990491	0.0125256946617778
0.855	0.0488005	0.122248001823138	0.01494457394975
0.8575	0.0520111666666667	0.127962576529125	0.0163744209919722
0.86	0.0489624166666667	0.120545744867036	0.0145312766055486
0.8625	0.0461329166666667	0.113305083151119	0.012838041867882
0.865	0.0478793333333333	0.11534780456226	0.0133051160173333
0.8675	0.0442534166666667	0.110355901761547	0.0121784250536042
0.87	0.0484281666666667	0.117336285904967	0.0137678039899722
0.8725	0.0512966666666667	0.119182528128544	0.0142044750111111
0.875	0.0486588333333333	0.112007898033899	0.0125457692219722
0.8775	0.049745	0.117864967311939	0.0138921505194445
0.88	0.0398290833333333	0.0996003163760803	0.00992022302221528
0.8825	0.0462596666666667	0.122696852834311	0.0150545176954444
0.885	0.04199	0.112493369039147	0.0126547580777778
0.8875	0.050889	0.127091493819304	0.0161522478012222
0.89	0.048724	0.116933761266796	0.013673504524
0.8925	0.0480576666666667	0.113391465322082	0.0128576244078889
0.895	0.0413003333333333	0.0998417744339068	0.00996837992211112
0.8975	0.0401008333333333	0.0989825704880242	0.00979754926041667
0.9	0.0473328333333333	0.11882734147949	0.0141199370830833
0.9025	0.0498161666666667	0.122176294935615	0.0149270470441945
0.905	0.0656835	0.149527589650335	0.0223585000666389
0.9075	0.0618101666666667	0.140259617622207	0.0196727603355278
0.91	0.0699911666666667	0.14696731350419	0.0215993912386389
0.9125	0.0666338333333334	0.137211310291726	0.0188269436719722
0.915	0.0545406666666667	0.116194222134034	0.0135010972573333
0.9175	0.0512941666666667	0.106589278929163	0.0113612743826389
0.92	0.0488236666666666	0.108937709805497	0.0118674246176667
0.9225	0.0452503333333333	0.106029350810152	0.0112422232332222
0.925	0.0461165	0.113530872551013	0.0128892590221945
0.9275	0.0455061666666667	0.110639350447875	0.0122410658675278
0.93	0.0471063333333333	0.115242536388359	0.0132808421932222
0.9325	0.0353986666666667	0.088967218984173	0.00791516605377779
0.935	0.0355414166666667	0.0954437879501377	0.00910951665827084
0.9375	0.0301695	0.0805367699168454	0.00648617130863889
0.94	0.0370383333333333	0.105101638625031	0.0110463544416667
0.9425	0.0302385	0.0952965292650904	0.00908142848997223
0.945	0.0284985	0.0921331214600495	0.00848851206997222
0.9475	0.0419453333333333	0.130029287215526	0.0169076155337778
0.95	0.043817	0.125484972716524	0.0157464783776667
0.9525	0.0410796666666667	0.115734668232989	0.013394513431
0.955	0.035492	0.0984079652512382	0.0096841276248889
0.9575	0.0472631666666667	0.127132409776295	0.0161626496155278
0.96	0.0472760833333333	0.120209372977336	0.0144502933516042
0.9625	0.0428735	0.108513229265043	0.0117751209255278
0.965	0.0471349166666667	0.112444087359964	0.0126436727822153
0.9675	0.0399723333333333	0.0951731740980035	0.00905793306788889
0.97	0.0423903333333333	0.106532024741129	0.0113490722954445
0.9725	0.046115	0.120672436821063	0.0145618370083333
0.975	0.051632	0.12898573973032	0.0166373210537778
0.9775	0.0510151666666667	0.124447237137203	0.0154871148310833
0.98	0.0484725	0.120327782532986	0.0144787752493056
0.9825	0.0502228333333333	0.121770447681853	0.0148280419286389
0.985	0.056699	0.14094953990347	0.019866772799
0.9875	0.0640893333333333	0.146243552783248	0.0213871767306667
0.99	0.078581	0.165611335076035	0.0274271143056667
0.9925	0.0642201666666667	0.135435143555771	0.0183426781099722
0.995	0.0573443333333333	0.119760564651586	0.0143425928456667
0.9975	0.0472803333333333	0.108794161107111	0.011836169491
1	0.0478711666666667	0.109100031555016	0.0119028168853056


==> mr/M4bm200nf8000.txt <==
idt	nf8000_Exp	nf8000_SD	nf8000_Var
0.0025	0.10616225	0.206342517697298	0.0425772346096597
0.005	0.1625945	0.246348265013792	0.0606874676753056
0.0075	0.19376225	0.256777992921023	0.0659349376485487
0.01	0.232225833333333	0.27172741781747	0.07383578959375
0.0125	0.24945475	0.26269506493259	0.0690086971399375
0.015	0.2560465	0.247859668907798	0.0614344154710834
0.0175	0.253945333333334	0.231744764594826	0.0537056359171112
0.02	0.256277833333334	0.215359238819118	0.04637960174475
0.0225	0.255532333333334	0.205759640415704	0.042337029624
0.025	0.263986666666667	0.194047349812989	0.0376543739694445
0.0275	0.261336083333334	0.189841235032925	0.0360396945188264
0.03	0.257479583333334	0.184179236422005	0.0339219911289929
0.0325	0.24748525	0.169430303174569	0.0287066276338264
0.035	0.255170583333333	0.177753746256643	0.0315963943082709
0.0375	0.257261333333333	0.170160499421053	0.0289545955632223
0.04	0.234835333333333	0.149365497090192	0.022310051721
0.0425	0.2198535	0.144899152857638	0.0209957644988611
0.045	0.220291	0.149758576297171	0.0224276311745556
0.0475	0.21281775	0.146270832268219	0.0213951563724376
0.05	0.226883	0.160542865442016	0.0257740116443334
0.0525	0.2205705	0.158038203202317	0.0249760736714167
0.055	0.216738083333333	0.158617365628188	0.0251594686788264
0.0575	0.200985583333333	0.148537023599033	0.0220632473796597
0.06	0.202914583333333	0.160757990227698	0.0258431314220487
0.0625	0.2044545	0.170640280965789	0.0291181054880834
0.065	0.205457	0.172857466117801	0.0298797035926667
0.0675	0.20021025	0.16837071298409	0.0283486969907708
0.07	0.190324583333333	0.154280318314654	0.0238024166192708
0.0725	0.187624416666667	0.151402471448688	0.0229227083607708
0.075	0.185215333333333	0.156950795999539	0.0246335523648889
0.0775	0.186947083333333	0.162675872335464	0.0264634394401041
0.08	0.181804833333333	0.16150287473869	0.0260831785488611
0.0825	0.175686833333333	0.165112722435227	0.0272622111099722
0.085	0.165676166666667	0.154507940262611	0.0238727036041944
0.0875	0.1713945	0.158920237602862	0.02525564191975
0.09	0.172234166666667	0.163429598721267	0.0267092337381944
0.0925	0.167559	0.16375830498736	0.0268167824523334
0.095	0.172025166666667	0.170475519764162	0.0290619028388611
0.0975	0.169719166666667	0.171443263353523	0.0293927925493055
0.1	0.153934166666667	0.159884271390886	0.0255629802381944
0.1025	0.156088666666667	0.168056330716155	0.0282429302937778
0.105	0.153924833333333	0.169800786184461	0.0288323069888611
0.1075	0.1442405	0.156973910239444	0.0246408084958611
0.11	0.1594215	0.176510699829831	0.0311560271544166
0.1125	0.15659175	0.174211039084445	0.0303494861388819
0.115	0.132273833333333	0.150319295164124	0.0225958904986389
0.1175	0.1479595	0.180503141397025	0.0325813840541944
0.12	0.154966166666667	0.176149278185593	0.0310285682053056
0.1225	0.143050333333333	0.167640617624926	0.0281033766776666
0.125	0.14003275	0.166648853417877	0.027771840345493
0.1275	0.137455666666667	0.170204387660836	0.028969533579
0.13	0.133084333333333	0.16829910249018	0.028324587899
0.1325	0.1379995	0.179143362561246	0.03209234434975
0.135	0.132461	0.175621934037611	0.0308430637151111
0.1375	0.146451	0.185943310167971	0.0345749145962222
0.14	0.1426315	0.179144088692051	0.0320926045133056
0.1425	0.127020583333333	0.163479718874455	0.0267256184832709
0.145	0.150931583333333	0.188042201080543	0.0353598693872153
0.1475	0.142952	0.180054251782314	0.0324195335848889
0.15	0.140804666666667	0.182485362793233	0.0333009076337778
0.1525	0.141633666666667	0.184205905269077	0.033931815536
0.155	0.142662083333333	0.183884657152079	0.0338135671359375
0.1575	0.145406166666667	0.187287497842444	0.0350766068480834
0.16	0.132871916666667	0.172780145468948	0.0298529786682709
0.1625	0.14331275	0.188935556811616	0.0356966446277153
0.165	0.135973	0.180413812067948	0.0325491435848889
0.1675	0.155592	0.19546224253861	0.0382054882582222
0.17	0.1435745	0.182130330410137	0.0331714572553056
0.1725	0.143162833333333	0.178690311726042	0.03193022750475
0.175	0.149381916666667	0.180441897317988	0.0325592783077153
0.1775	0.145892333333333	0.176529418596763	0.0311626356301111
0.18	0.1588005	0.184317839899738	0.0339730661053056
0.1825	0.155266333333333	0.173659060709643	0.0301574693665556
0.185	0.16016825	0.188380568852268	0.0354872387211042
0.1875	0.152357916666667	0.185919652455761	0.0345661171692709
0.19	0.146137083333333	0.186135249150222	0.0346463309762153
0.1925	0.143646416666667	0.184221241241774	0.0339374657246597
0.195	0.138483	0.18623525725365	0.0346835710443333
0.1975	0.142371666666667	0.193098490924249	0.0372870271972223
0.2	0.140208333333333	0.184500059131276	0.0340402718194445
0.2025	0.153147833333333	0.193671947104648	0.0375088230953056
0.205	0.145080416666667	0.18686104330965	0.0349170495067709
0.2075	0.120032	0.156645920216405	0.0245379443204445
0.21	0.113824833333333	0.15605169898315	0.0243521327555278
0.2125	0.112706666666667	0.16159815806156	0.0261139646888889
0.215	0.1103205	0.15869083858866	0.0251827822519722
0.2175	0.105932416666667	0.158784344947947	0.0252124682005486
0.22	0.118152666666667	0.174190791761665	0.0303424319345556
0.2225	0.11119925	0.165307799307648	0.0273266685119375
0.225	0.116511916666667	0.171087187822934	0.0292708258371597
0.2275	0.115275083333333	0.175707858113321	0.0308732514027709
0.23	0.125788416666667	0.190753493299872	0.0363868952061042
0.2325	0.117288583333333	0.182806899422872	0.0334183624766042
0.235	0.1246725	0.180254827472341	0.0324918028270833
0.2375	0.114702666666667	0.169663517688853	0.0287857092345556
0.24	0.1238355	0.179424385592666	0.0321931101453056
0.2425	0.131813583333333	0.186757708721439	0.0348784417668819
0.245	0.139461	0.19342209879231	0.0374121083012222
0.2475	0.123430333333333	0.169736626218058	0.0288105222798889
0.25	0.13082275	0.179505810291118	0.0322223359282709
0.2525	0.125836666666667	0.173326576022131	0.0300421019555556
0.255	0.1165435	0.168667296876211	0.0284486570355278
0.2575	0.136412	0.193527253608719	0.0374527978893334
0.26	0.141753333333333	0.197895491330371	0.0391626254888889
0.2625	0.138882583333333	0.185282624412436	0.0343296509091597
0.265	0.13000275	0.182244186203394	0.0332129434049375
0.2675	0.154104	0.199187524976396	0.0396756701062222
0.27	0.150362166666667	0.194147724932374	0.0376933390964166
0.2725	0.134545583333333	0.180999749850023	0.0327609094457709
0.275	0.132733166666667	0.177901873498895	0.0316490765944167
0.2775	0.128907583333333	0.177858226762822	0.0316335488272153
0.28	0.132240166666667	0.178542734545153	0.0318775080588611
0.2825	0.13558625	0.171205075651959	0.0293111779289931
0.285	0.133684333333333	0.174363316953423	0.030402566299
0.2875	0.139918666666667	0.183614005226847	0.0337141029154445
0.29	0.140251166666667	0.187301426875905	0.03508182450975
0.2925	0.140247583333333	0.184554248147902	0.0340602705094376
0.295	0.116753083333333	0.160806512202964	0.025858734366882
0.2975	0.120960666666667	0.166092267722894	0.0275866413973333
0.3	0.126622583333333	0.173777768131995	0.0301987126969375
0.3025	0.13699575	0.186326197821019	0.0347174519944375
0.305	0.14472525	0.194436123865465	0.0378054062638264
0.3075	0.136978	0.18490908881694	0.0341913711271111
0.31	0.144285833333333	0.190509653807228	0.03629392819375
0.3125	0.141003	0.188457190281448	0.0355161125687778
0.315	0.144353916666667	0.191182049903994	0.0365505762054931
0.3175	0.138341166666667	0.188191635455207	0.0354160916553056
0.32	0.126590833333333	0.173822195606363	0.0302141556854167
0.3225	0.136860666666667	0.185564720927467	0.0344342656528889
0.325	0.134457166666667	0.185052527058836	0.0342444377708611
0.3275	0.12197725	0.166171741983486	0.0276130478338264
0.33	0.132348	0.174648790899527	0.0305022001626667
0.3325	0.135832666666667	0.178388128153816	0.0318223242662223
0.335	0.14883875	0.193186253809472	0.0373209286609376
0.3375	0.144576	0.182572106277675	0.0333325739906667
0.34	0.148913083333333	0.186919842601028	0.0349390275579931
0.3425	0.15311475	0.188150884931464	0.0354007555004931
0.345	0.139544333333333	0.174317397307326	0.0303865550040001
0.3475	0.151202583333333	0.184644436478582	0.0340935679224931
0.35	0.149351916666667	0.179989508461045	0.0323962231560487
0.3525	0.147613166666667	0.189276297480033	0.03582551678775
0.355	0.161117666666667	0.201602675216763	0.0406436386545556
0.3575	0.158496166666667	0.188845120496415	0.0356624795353056
0.36	0.151135916666667	0.182864511912338	0.0334394297169376
0.3625	0.141325916666667	0.172592911795176	0.0297883132019375
0.365	0.13099575	0.165661013870674	0.0274435715166597
0.3675	0.126297833333333	0.161471397495638	0.0260730122091945
0.37	0.126743833333333	0.167639712373739	0.02810307316475
0.3725	0.13439725	0.18101912420283	0.0327679233271598
0.375	0.143735916666667	0.195903619508119	0.038378228136382
0.3775	0.139180166666667	0.187343533555264	0.0350975995649722
0.38	0.131784916666667	0.183669519764572	0.0337344924905486
0.3825	0.131097083333333	0.179616000860458	0.0322619077651042
0.385	0.12091175	0.168740016600139	0.0284731932022153
0.3875	0.119172833333333	0.163062315016802	0.0265893185786389
0.39	0.106010916666667	0.146022771698244	0.0213226498544375
0.3925	0.116342	0.165618054143328	0.0274293398582222
0.395	0.113308166666667	0.163285503115708	0.02666215552775
0.3975	0.113867083333333	0.16783604832658	0.0281689391178819
0.4	0.1213325	0.183825449829073	0.0337917960048611
0.4025	0.120638666666667	0.177084525562732	0.0313589291937778
0.405	0.130650833333333	0.18048251109295	0.0325739368104166
0.4075	0.120031333333333	0.170783976110173	0.029167166496
0.41	0.116970083333333	0.17142231021578	0.0293856084397153
0.4125	0.126939916666667	0.187394604532918	0.0351167378080487
0.415	0.124552333333333	0.180156622823957	0.0324564087473334
0.4175	0.121565166666667	0.176454375163714	0.0311361465144167
0.42	0.114673416666667	0.167048300185052	0.0279051345947153
0.4225	0.122236666666667	0.180746201404683	0.0326691893222222
0.425	0.1287555	0.187682200135036	0.0352246082475278
0.4275	0.135815	0.191563756916304	0.0366966729638889
0.43	0.133466083333333	0.181224761280153	0.0328424141010486
0.4325	0.133732083333333	0.182685119915978	0.0333738530387153
0.435	0.1328145	0.186252380345043	0.0346899491841945
0.4375	0.144130166666667	0.19091872652308	0.0364499601371945
0.44	0.132134083333333	0.178829309633963	0.0319799219841597
0.4425	0.134877333333333	0.17837660115329	0.031818211839
0.445	0.130038916666667	0.168995809179445	0.0285595835202153
0.4475	0.135272416666667	0.176382862472186	0.031110914173882
0.45	0.121507666666667	0.163406513086229	0.026701688519
0.4525	0.1194345	0.172844341416634	0.02987516635975
0.455	0.107486166666667	0.160719997728192	0.02583091766975
0.4575	0.097403	0.149391618134278	0.0223178555687778
0.46	0.116636416666667	0.182162879169818	0.0331833145474375
0.4625	0.125632666666667	0.193583189696029	0.0374744513328889
0.465	0.14388925	0.202481715819928	0.040998845241382
0.4675	0.138768	0.19389721219817	0.0375961288982223
0.47	0.1384205	0.193116178602631	0.0372938584380834
0.4725	0.126829333333333	0.17449459888362	0.0304483650395556
0.475	0.141292	0.193415455352806	0.0374095383693333
0.4775	0.131946166666667	0.180493208880479	0.0325777984519722
0.48	0.120650333333333	0.168997531309714	0.0285601655887778
0.4825	0.122396666666667	0.171978509284025	0.0295766076555556
0.485	0.127892416666667	0.184331243702724	0.0339780074049931
0.4875	0.123544916666667	0.177916306339975	0.0316542120616597
0.49	0.130599916666667	0.184074092272178	0.0338832714458264
0.4925	0.135679333333333	0.186941048448732	0.0349469555951112
0.495	0.142840333333333	0.19777072229085	0.0391132585954445
0.4975	0.1283155	0.174266395845158	0.0303687767208611
0.5	0.113757833333333	0.161348006890472	0.0260331793275278
0.5025	0.119551583333333	0.170360359243751	0.0290226520016598
0.505	0.121292	0.176764697400559	0.0312457582471111
0.5075	0.136355083333333	0.186580351265417	0.0348122274783264
0.51	0.152927916666667	0.198216151740814	0.0392896428109376
0.5125	0.138602833333333	0.179373873849427	0.03217498661975
0.515	0.13804475	0.182898151405954	0.0334517337877153
0.5175	0.141945583333333	0.187756366088828	0.035252453006882
0.52	0.139151416666667	0.18308659342248	0.0335207006910486
0.5225	0.144237916666667	0.183301996798676	0.033599622030382
0.525	0.140066833333333	0.181937869874352	0.0331013884944167
0.5275	0.143134583333333	0.189412512155183	0.0358770997609375
0.53	0.143520666666667	0.19471993168423	0.0379158517951111
0.5325	0.141434833333333	0.188608276934777	0.0355730821283056
0.535	0.13900825	0.181190280383768	0.0328299177055486
0.5375	0.139509666666667	0.182517195501623	0.0333125266537778
0.54	0.1373065	0.177481265832873	0.0314995997216389
0.5425	0.131628666666667	0.170501974639592	0.029070923356
0.545	0.1392145	0.18620389232647	0.0346718895175278
0.5475	0.138358666666667	0.182449001161664	0.0332876380248889
0.55	0.119299333333333	0.16039117851054	0.025725330144
0.5525	0.123008833333333	0.171925903532032	0.0295585163053056
0.555	0.120535166666667	0.17186164381067	0.0295364246133056
0.5575	0.122684416666667	0.171483805528536	0.0294066955585486
0.56	0.1243785	0.171727959863445	0.0294904921988611
0.5625	0.120538	0.16138786919303	0.0260460443226667
0.565	0.123497333333333	0.169590637200944	0.0287609842262222
0.5675	0.134497416666667	0.189542537941117	0.0359263736891598
0.57	0.1435705	0.199363999513383	0.0397460043019722
0.5725	0.154912916666667	0.20458237179976	0.0418539468512153
0.575	0.160520166666667	0.197590352135914	0.0390419472571944
0.5775	0.155103666666667	0.18853880083391	0.0355468794198889
0.58	0.147766333333333	0.187182773015515	0.0350373905137778
0.5825	0.144091583333333	0.179296840974197	0.0321473571833264
0.585	0.133675083333333	0.175213021308647	0.0306996028361042
0.5875	0.1461615	0.189761539902277	0.0360094420260834
0.59	0.140623416666667	0.182892055133148	0.0334495038308264
0.5925	0.137693083333333	0.176954110037332	0.0313127570591042
0.595	0.135290583333333	0.175731712210984	0.0308816346766042
0.5975	0.125461833333333	0.162435272293219	0.0263852176849722
0.6	0.135646833333333	0.177355855128342	0.0314550993483056
0.6025	0.145338333333333	0.181852626878959	0.0330703779027778
0.605	0.146943833333333	0.18306107124028	0.0335113558036389
0.6075	0.148662583333333	0.182698294596869	0.0333786668486042
0.61	0.152059833333333	0.185993882494903	0.0345937243255278
0.6125	0.140531166666667	0.179172682250253	0.03210285006475
0.615	0.145542416666667	0.190195058235526	0.0361741601772153
0.6175	0.151494583333333	0.190327678498436	0.0362246252026042
0.62	0.15737975	0.193340982620786	0.0373807355607709
0.6225	0.152927416666667	0.184242879629471	0.0339454386941598
0.625	0.170408666666667	0.207455763671305	0.0430378938804445
0.6275	0.172520333333333	0.202447194069356	0.0409848663865556
0.63	0.161305583333333	0.191919181581999	0.0368329722591042
0.6325	0.142147833333333	0.177227929313184	0.0314097389286389
0.635	0.133754833333333	0.169352691934695	0.0286803342655278
0.6375	0.133920083333333	0.179207771852934	0.0321154254924931
0.64	0.138266083333333	0.183796014377485	0.0337809749010486
0.6425	0.150112	0.192444217229017	0.0370347767448889
0.645	0.145634333333333	0.192111649855263	0.0369068860101112
0.6475	0.1455325	0.195067489359096	0.0380513254048611
0.65	0.13361925	0.187287982893676	0.0350767885363819
0.6525	0.150973833333333	0.204200924823172	0.0416980176986389
0.655	0.1458605	0.190248620321395	0.0361945375341945
0.6575	0.14307875	0.184145525015298	0.0339095743831598
0.66	0.142738	0.179308590084865	0.0321515704782223
0.6625	0.13348	0.170840653436665	0.0291865288666667
0.665	0.1383585	0.176248867750421	0.0310636633833055
0.6675	0.138113416666667	0.176411641683257	0.031121067321382
0.67	0.13529525	0.17860199237082	0.0318986716788264
0.6725	0.133530666666667	0.179336103366463	0.0321614379706667
0.675	0.128385583333333	0.172366180667766	0.0297101002379931
0.6775	0.134348	0.182933319382896	0.0334645993404445
0.68	0.133849	0.183682774729514	0.0337393617323334
0.6825	0.125584166666667	0.167464568796159	0.0280443818020834
0.685	0.125402583333333	0.176466307408159	0.0311403576502709
0.6875	0.1355285	0.196903688256114	0.0387710624488611
0.69	0.129201666666667	0.187621775114783	0.0352019304972222
0.6925	0.128079	0.18271039833299	0.033383089659
0.695	0.1315175	0.186159613681304	0.0346554017659722
0.6975	0.1365125	0.191149605383308	0.0365381716381945
0.7	0.130879666666667	0.176815812069132	0.0312638313976667
0.7025	0.127215666666667	0.172925975939289	0.0299033931545556
0.705	0.118466	0.158935518999233	0.0252604991995556
0.7075	0.126576666666667	0.167706416891742	0.0281254422666667
0.71	0.132277166666667	0.172590738440119	0.0297875629953056
0.7125	0.1377665	0.188345677220769	0.03547409412775
0.715	0.129555333333333	0.177470749152893	0.0314958668048889
0.7175	0.129153333333333	0.17849677326682	0.0318610980666667
0.72	0.12374875	0.17421990901458	0.0303525766970486
0.7225	0.133692166666667	0.184873196271796	0.03417809869975
0.725	0.137407583333333	0.186446233356351	0.0347621979327709
0.7275	0.144959166666667	0.197551821511822	0.0390267221826389
0.73	0.144314	0.196483521937309	0.0386057743928889
0.7325	0.1413415	0.189289008477851	0.0358303287305278
0.735	0.142022	0.188647343487495	0.0355878202048889
0.7375	0.136508416666667	0.178448197579683	0.0318437592194376
0.74	0.128462166666667	0.173244578548411	0.0300136839964167
0.7425	0.132089166666667	0.17912764408958	0.0320867128770834
0.745	0.130087333333333	0.180188367689667	0.0324678478506666
0.7475	0.13271075	0.180627324874677	0.0326262304913819
0.75	0.14217	0.188374465242919	0.0354849391555556
0.7525	0.140098	0.187588074533301	0.0351892857071111
0.755	0.148478916666667	0.194140972380592	0.0376907171568819
0.7575	0.135519	0.180010769508383	0.032403877139
0.76	0.125556166666667	0.17664060586329	0.03120190363975
0.7625	0.124950333333333	0.178924889299952	0.032014116011
0.765	0.1191855	0.168829862832955	0.0285035225841945
0.7675	0.124258833333333	0.180656459059038	0.03263675619975
0.77	0.139078083333333	0.191490883185782	0.0366687583432709
0.7725	0.130385166666667	0.180233822596509	0.03248423080775
0.775	0.13566775	0.190201246140893	0.0361765140335486
0.7775	0.133117416666667	0.179948265816236	0.0323813783702709
0.78	0.117025916666667	0.162766866191235	0.0264930527297153
0.7825	0.117650083333333	0.167013506934631	0.0278935114986042
0.785	0.112198666666667	0.164014695982471	0.0269008204982222
0.7875	0.1167345	0.177481397002537	0.0314996462819723
0.79	0.12771225	0.18248325497363	0.0333001383457709
0.7925	0.1259955	0.181918338171509	0.0330942817630833
0.795	0.134885	0.189403112016848	0.0358735388416667
0.7975	0.131431166666667	0.17695171111783	0.0313119080675278
0.8	0.1320135	0.177161467126508	0.0313861854344167
0.8025	0.121007166666667	0.166083829807838	0.0275838385236389
0.805	0.121414833333333	0.174479667573729	0.0304431543966389
0.8075	0.128686333333333	0.190095849250085	0.0361364319021111
0.81	0.134742833333333	0.189679839184567	0.0359784413930833
0.8125	0.115639	0.169506687678949	0.0287325171678889
0.815	0.126632833333333	0.189100380470782	0.0357589538941945
0.8175	0.123278666666667	0.183035909501691	0.0335021441671111
0.82	0.137089166666667	0.19827048900534	0.0393111868104167
0.8225	0.138935166666667	0.200348054816764	0.0401393430688612
0.825	0.147127333333333	0.212339678156381	0.0450881389195556
0.8275	0.148618166666667	0.208085300692809	0.0432994923644167
0.83	0.133874583333333	0.190609664439147	0.0363320441776042
0.8325	0.127622833333333	0.182691954319514	0.0333763501730834
0.835	0.133707833333333	0.186825801810061	0.0349038802219723
0.8375	0.142618	0.189976961347071	0.0360912458426667
0.84	0.142720833333333	0.186737282013394	0.03487081249375
0.8425	0.13602025	0.165808432392438	0.0274924362524375
0.845	0.128335833333333	0.169733670886595	0.0288095190326389
0.8475	0.118636833333333	0.160509941969597	0.0257634414710834
0.85	0.11375325	0.167840082830995	0.0281702934047153
0.8525	0.134319333333333	0.188577445720732	0.0355614530345556
0.855	0.127653333333333	0.181605926665404	0.0329807126
0.8575	0.140262166666667	0.19449924109185	0.0378299547853055
0.86	0.132627666666667	0.185884289250359	0.0345529689901111
0.8625	0.137854833333333	0.18975275151416	0.0360061067071945
0.865	0.134302083333333	0.184815780538182	0.0341568727359376
0.8675	0.120107333333333	0.169673215923368	0.0287890002017778
0.87	0.131004	0.181918582813546	0.0330943707728889
0.8725	0.138503583333333	0.190196251977599	0.0361746142663264
0.875	0.144671333333333	0.197817503411604	0.039131764656
0.8775	0.135833166666667	0.188583124362751	0.0355635947944167
0.88	0.1312915	0.176467111288871	0.0311406413666389
0.8825	0.123285666666667	0.179816056646477	0.0323338142278889
0.885	0.1230815	0.176737439651073	0.0312361225744167
0.8875	0.13757275	0.191150441153744	0.0365384911532709
0.89	0.137024666666667	0.189090019221886	0.0357550353693333
0.8925	0.134421166666667	0.185492367862685	0.0344074185353056
0.895	0.134669833333333	0.187412256880016	0.0351233540288612
0.8975	0.140998333333333	0.186127692690022	0.0346435179861111
0.9	0.147760833333333	0.193748421482817	0.0375384508270833
0.9025	0.1441145	0.186701873869591	0.0348575897064167
0.905	0.151683666666667	0.196223250207796	0.0385035639221111
0.9075	0.134268166666667	0.181625046954112	0.0329876576810834
0.91	0.141315666666667	0.190862648255231	0.036428550499
0.9125	0.140830833333333	0.182115005603526	0.0331658752659722
0.915	0.132635833333333	0.177519837637547	0.0315132927548611
0.9175	0.1326415	0.183738240696967	0.0337597410944167
0.92	0.1392165	0.187639439232609	0.0352085591555278
0.9225	0.1249665	0.174902778089159	0.0305909817833056
0.925	0.122501333333333	0.179937310065972	0.0323774355537778
0.9275	0.126807	0.188848215876902	0.0356636486398889
0.93	0.1404005	0.196419886481246	0.0385807718053056
0.9325	0.1265245	0.172059802506683	0.0296045756386389
0.935	0.120245333333333	0.164968519893948	0.027214612556
0.9375	0.106569666666667	0.145615837201102	0.0212039720437778
0.94	0.110795833333333	0.156315861103852	0.0244346484326389
0.9425	0.100711833333333	0.143091492269709	0.0204751751599722
0.945	0.100888916666667	0.154118782421921	0.0237525990952153
0.9475	0.12007575	0.182388976319214	0.0332657386827708
0.95	0.1103325	0.176755003431853	0.0312423312381944
0.9525	0.106896666666667	0.17209039824077	0.0296151051666667
0.955	0.0982715833333334	0.155235918271706	0.0240981903216597
0.9575	0.1274115	0.188248515520117	0.0354375035955277
0.96	0.13819875	0.189169841837798	0.0357852290609375
0.9625	0.121002166666667	0.172250106275649	0.0296700991119723
0.965	0.12374875	0.178651795952486	0.0319164641970486
0.9675	0.114311	0.168936664072335	0.0285395964678889
0.97	0.119954166666667	0.173759227099119	0.0301922690020834
0.9725	0.121005166666667	0.183162819768445	0.0335486185455278
0.975	0.128159833333333	0.194136720810862	0.0376890663671945
0.9775	0.134188166666667	0.194497408891553	0.0378292420655278
0.98	0.140720666666667	0.197198275144868	0.0388871597201111
0.9825	0.138119833333333	0.192841071001414	0.0371876786649722
0.985	0.13556475	0.190987540876198	0.0364762407699375
0.9875	0.14150675	0.201519392629658	0.0406100656058264
0.99	0.157034166666667	0.220051990187357	0.0484228783854167
0.9925	0.14950325	0.20464271535137	0.041878640946382
0.995	0.152453083333333	0.198021205318448	0.0392123977557708
0.9975	0.144291333333333	0.187909486285286	0.035309975036
1	0.150512	0.18738057693991	0.0351114806143333


==> mr/M5bm200nf1.txt <==
idt	nf1_Exp	nf1_SD	nf1_Var
0.0009765625	0.0444140625000001	2.18414504072789e-09	4.77048955893622e-18
0.001953125	0.0475911458333334	1.86264514923096e-09	3.46944695195361e-18
0.0029296875	0.0374283854166667	2.18414504072789e-09	4.77048955893622e-18
0.00390625	0.0362239583333333	1.31708901596544e-09	1.73472347597681e-18
0.0048828125	0.0232031250000001	2.15918256330669e-09	4.66206934168767e-18
0.005859375	0.0122005208333333	5.46036260181972e-10	2.98155597433514e-19
0.0068359375	0.0725781249999999	3.08884753878731e-09	9.54097911787244e-18
0.0078125	0.0639843750000002	3.95126704789632e-09	1.56125112837913e-17
0.0087890625	0.0515624999999999	4.8838967837866e-09	2.38524477946811e-17
0.009765625	0.0243098958333334	9.87816761974079e-10	9.75781955236954e-19
0.0107421875	0.0186067708333333	6.58544507982719e-10	4.33680868994202e-19
0.01171875	0.0259114583333334	2.55053191215343e-09	6.50521303491303e-18
0.0126953125	0.0471354166666666	2.87052896012039e-09	8.23993651088983e-18
0.013671875	0.0271875	1.31708901596544e-09	1.73472347597681e-18
0.0146484375	0.0246093749999999	1.27526595607671e-09	1.62630325872826e-18
0.015625	0.031171875	2.08250058582033e-09	4.33680868994202e-18
0.0166015625	0.0312630208333333	1.04125029291017e-09	1.0842021724855e-18
0.017578125	0.0343619791666666	1.14063254687152e-09	1.30104260698261e-18
0.0185546875	0.0325390624999999	1.97563352394816e-09	3.90312782094782e-18
0.01953125	0.0447395833333334	3.22619603493973e-09	1.04083408558608e-17
0.0205078125	0.0415364583333335	2.94510057211703e-09	8.67361737988404e-18
0.021484375	0.0279166666666668	2.08250058582033e-09	4.33680868994202e-18
0.0224609375	0.0251171875	3.2927225399136e-10	1.0842021724855e-19
0.0234375	0.0330338541666667	2.13392809729829e-09	4.55364912443912e-18
0.0244140625	0.0591276041666668	4.9280958456259e-09	2.42861286636753e-17
0.025390625	0.0525781250000001	9.31322574615479e-10	8.67361737988404e-19
0.0263671875	0.0439108072916666	0.000771947382165361	5.95902760831954e-07
0.02734375	0.0523177083333335	3.22619603493973e-09	1.04083408558608e-17
0.0283203125	0.0411197916666666	1.61309801746987e-09	2.60208521396521e-18
0.029296875	0.0447916666666667	1.74234499538967e-09	3.03576608295941e-18
0.0302734375	0.0334374999999999	2.83250703024595e-09	8.02309607639273e-18
0.03125	0.0271093750000001	2.46404792281295e-09	6.07153216591882e-18
0.0322265625	0.0315364583333333	2.3283064365387e-09	5.42101086242752e-18
0.033203125	0.0351171875	1.61309801746987e-09	2.60208521396521e-18
0.0341796875	0.0355598958333332	2.4196470262048e-09	5.85469173142172e-18
0.03515625	0.0304234375	0.000996120948700352	9.9225694443969e-07
0.0361328125	0.0302213541666667	1.71094882030728e-09	2.92734586571086e-18
0.037109375	0.0310677083333334	2.3744159907069e-09	5.63785129692462e-18
0.0380859375	0.0326283854166667	0.000474019212547993	2.2469421386462e-07
0.0390625	0.0324437499999999	0.000584711912686104	3.41888020837042e-07
0.0400390625	0.0356770833333335	2.3744159907069e-09	5.63785129692462e-18
0.041015625	0.0281854166666667	0.000278557715812961	7.75944010389341e-08
0.0419921875	0.0324088541666666	9.31322574615479e-10	8.67361737988404e-19
0.04296875	0.0302734375	0	0
0.0439453125	0.0348567708333334	1.14063254687152e-09	1.30104260698261e-18
0.044921875	0.0384244791666666	2.3744159907069e-09	5.63785129692462e-18
0.0458984375	0.0339062500000001	2.50766277645459e-09	6.28837260041593e-18
0.046875	0.0332552083333333	2.59269232062158e-09	6.72205346941013e-18
0.0478515625	0.0400260416666667	2.08250058582033e-09	4.33680868994202e-18
0.048828125	0.0388281250000001	3.25962901115417e-09	1.06251812903579e-17
0.0498046875	0.0415625000000001	3.8399413466618e-09	1.47451495458029e-17
0.05078125	0.045546875	1.97563352394816e-09	3.90312782094782e-18
0.0517578125	0.0341927083333333	1.97563352394816e-09	3.90312782094782e-18
0.052734375	0.0341927083333333	1.97563352394816e-09	3.90312782094782e-18
0.0537109375	0.03234375	6.58544507982719e-10	4.33680868994202e-19
0.0546875	0.0270182291666667	2.35147423538428e-09	5.52943107967607e-18
0.0556640625	0.0289973958333334	1.57913425544399e-09	2.49366499671666e-18
0.056640625	0.0306640624999999	2.3744159907069e-09	5.63785129692462e-18
0.0576171875	0.0391276041666666	1.14063254687152e-09	1.30104260698261e-18
0.05859375	0.0351432291666667	1.86264514923096e-09	3.46944695195361e-18
0.0595703125	0.0299921874999999	0.000640625000006947	4.10400390633901e-07
0.060546875	0.0371874999999999	1.04125029291017e-09	1.0842021724855e-18
0.0615234375	0.0355208333333332	3.63693091827755e-09	1.32272665043232e-17
0.0625	0.0356770833333335	2.3744159907069e-09	5.63785129692462e-18
0.0634765625	0.0373697916666666	1.61309801746987e-09	2.60208521396521e-18
0.064453125	0.0327695312500001	0.000168422352626044	2.83660888640916e-08
0.0654296875	0.0310286458333334	1.83331032144181e-09	3.36102673470506e-18
0.06640625	0.0310286458333334	1.83331032144181e-09	3.36102673470506e-18
0.0673828125	0.0293359375	2.25737684286029e-09	5.09575021068187e-18
0.068359375	0.0339713541666667	2.55053191215343e-09	6.50521303491303e-18
0.0693359375	0.0383333333333333	2.63417803193088e-09	6.93889390390723e-18
0.0703125	0.0366406250000002	3.63693091827755e-09	1.32272665043232e-17
0.0712890625	0.0324999999999999	2.46404792281295e-09	6.07153216591882e-18
0.072265625	0.027496875	0.00022801795434278	5.1992187502666e-08
0.0732421875	0.0380208333333334	2.02977049329349e-09	4.11996825544492e-18
0.07421875	0.0363281249999999	2.02977049329349e-09	4.11996825544492e-18
0.0751953125	0.0300520833333334	1.23202396140648e-09	1.51788304147971e-18
0.076171875	0.0304947916666666	2.15918256330669e-09	4.66206934168767e-18
0.0771484375	0.0322916666666666	1.61309801746987e-09	2.60208521396521e-18
0.078125	0.0333333333333333	1.97563352394816e-09	3.90312782094782e-18
0.0791015625	0.0375390624999999	3.2927225399136e-09	1.0842021724855e-17
0.080078125	0.0286848958333332	1.83331032144181e-09	3.36102673470506e-18
0.0810546875	0.0342057291666666	2.13392809729829e-09	4.55364912443912e-18
0.08203125	0.0342057291666666	2.13392809729829e-09	4.55364912443912e-18
0.0830078125	0.0325651041666666	2.75488932761346e-09	7.58941520739853e-18
0.083984375	0.0308723958333334	2.75488932761346e-09	7.58941520739853e-18
0.0849609375	0.0300260416666667	2.18414504072789e-09	4.77048955893622e-18
0.0859375	0.0302083333333334	2.13392809729829e-09	4.55364912443912e-18
0.0869140625	0.0306770833333332	2.23323308085684e-09	4.98732999343332e-18
0.087890625	0.0340625	2.08250058582033e-09	4.33680868994202e-18
0.0888671875	0.0305268229166666	0.000259565144294059	6.73740641323958e-08
0.08984375	0.0296484374999999	1.97563352394816e-09	3.90312782094782e-18
0.0908203125	0.0273567708333333	5.70316273435759e-10	3.25260651745651e-19
0.091796875	0.0288932291666668	2.87052896012039e-09	8.23993651088983e-18
0.0927734375	0.0288932291666668	2.87052896012039e-09	8.23993651088983e-18
0.09375	0.0295182291666666	1.61309801746987e-09	2.60208521396521e-18
0.0947265625	0.027421875	0	0
0.095703125	0.0288020833333332	2.79396772384644e-09	7.80625564189563e-18
0.0966796875	0.0288020833333332	2.79396772384644e-09	7.80625564189563e-18
0.09765625	0.0260156250000001	1.86264514923096e-09	3.46944695195361e-18
0.0986328125	0.0255729166666666	1.09207252036394e-09	1.19262238973405e-18
0.099609375	0.0255729166666666	1.09207252036394e-09	1.19262238973405e-18
0.1005859375	0.0267708333333332	1.94800092497392e-09	3.79470760369927e-18
0.1015625	0.0272135416666667	1.80349841071638e-09	3.25260651745651e-18
0.1025390625	0.026328125	7.36275143029257e-10	5.42101086242752e-19
0.103515625	0.0248567708333333	2.28126509374304e-09	5.20417042793042e-18
0.1044921875	0.0232161458333334	2.02977049329349e-09	4.11996825544492e-18
0.10546875	0.0232161458333334	2.02977049329349e-09	4.11996825544492e-18
0.1064453125	0.0243098958333334	9.87816761974079e-10	9.75781955236954e-19
0.107421875	0.0238671875	6.58544507982719e-10	4.33680868994202e-19
0.1083984375	0.0243098958333334	9.87816761974079e-10	9.75781955236954e-19
0.109375	0.0196354166666666	1.41625351512298e-09	2.00577401909818e-18
0.1103515625	0.0196354166666666	1.41625351512298e-09	2.00577401909818e-18
0.111328125	0.0196354166666666	1.41625351512298e-09	2.00577401909818e-18
0.1123046875	0.0196354166666666	1.41625351512298e-09	2.00577401909818e-18
0.11328125	0.0212760416666667	1.18720799535345e-09	1.40946282423116e-18
0.1142578125	0.0176953125	1.11661654042842e-09	1.24683249835833e-18
0.115234375	0.0175390625	6.58544507982719e-10	4.33680868994202e-19
0.1162109375	0.0175390625	6.58544507982719e-10	4.33680868994202e-19
0.1171875	0.0164453125	1.31708901596544e-09	1.73472347597681e-18
0.1181640625	0.0163919270833334	0.000232701636305633	5.4150051539319e-08
0.119140625	0.0185162760416667	0.000683915784760009	4.67740800643899e-07
0.1201171875	0.0177677083333333	0.00160579642337403	2.57858215332082e-06
0.12109375	0.0139329427083333	0.000683915784762109	4.67740800646772e-07
0.1220703125	0.013490234375	0.000683915784761416	4.67740800645823e-07
0.123046875	0.013490234375	0.000683915784761416	4.67740800645823e-07
0.1240234375	0.013490234375	0.000683915784761416	4.67740800645823e-07
0.125	0.015224609375	0.000184458614146936	3.4024980333008e-08
0.1259765625	0.015224609375	0.000184458614146936	3.4024980333008e-08
0.126953125	0.0130891927083333	0.000184458614146715	3.40249803329267e-08
0.1279296875	0.00988281249999996	1.04125029291017e-09	1.0842021724855e-18
0.12890625	0.00988281249999996	1.04125029291017e-09	1.0842021724855e-18
0.1298828125	0.00988281249999996	1.04125029291017e-09	1.0842021724855e-18
0.130859375	0.0164713541666667	4.65661287307739e-10	2.16840434497101e-19
0.1318359375	0.0141796875	3.68137571514628e-10	1.35525271560688e-19
0.1328125	0.0133333333333333	4.35586248847416e-10	1.89735380184963e-19
0.1337890625	0.00994791666666668	7.45421768798592e-10	5.55653613398821e-19
0.134765625	0.0088802083333333	9.09232729569386e-10	8.26704156520197e-19
0.1357421875	0.0088802083333333	9.09232729569386e-10	8.26704156520197e-19
0.13671875	0.00505208333333332	2.66741012162287e-10	7.11507675693612e-20
0.1376953125	0.00505208333333332	2.66741012162287e-10	7.11507675693612e-20
0.138671875	0.00505208333333332	2.66741012162287e-10	7.11507675693612e-20
0.1396484375	0.00505208333333332	2.66741012162287e-10	7.11507675693612e-20
0.140625	0.000846354166666668	5.14487896861499e-11	2.64697796016969e-21
0.1416015625	0.000846354166666668	5.14487896861499e-11	2.64697796016969e-21
0.142578125	0	0	0
0.1435546875	0	0	0
0.14453125	0	0	0
0.1455078125	0	0	0
0.146484375	0	0	0
0.1474609375	0	0	0
0.1484375	0	0	0
0.1494140625	0	0	0
0.150390625	0	0	0
0.1513671875	0	0	0
0.15234375	0	0	0
0.1533203125	0	0	0
0.154296875	0	0	0
0.1552734375	0	0	0
0.15625	0	0	0
0.1572265625	0	0	0
0.158203125	0	0	0
0.1591796875	0	0	0
0.16015625	0	0	0
0.1611328125	0	0	0
0.162109375	0	0	0
0.1630859375	0	0	0
0.1640625	0	0	0
0.1650390625	0	0	0
0.166015625	0	0	0
0.1669921875	0	0	0
0.16796875	0	0	0
0.1689453125	0	0	0
0.169921875	0	0	0
0.1708984375	0	0	0
0.171875	0	0	0
0.1728515625	0	0	0
0.173828125	0	0	0
0.1748046875	0	0	0
0.17578125	0	0	0
0.1767578125	0	0	0
0.177734375	0	0	0
0.1787109375	0	0	0
0.1796875	0	0	0
0.1806640625	0	0	0
0.181640625	0	0	0
0.1826171875	0	0	0
0.18359375	0	0	0
0.1845703125	0	0	0
0.185546875	0	0	0
0.1865234375	0	0	0
0.1875	0	0	0
0.1884765625	0	0	0
0.189453125	0	0	0
0.1904296875	0	0	0
0.19140625	0	0	0
0.1923828125	0	0	0
0.193359375	0	0	0
0.1943359375	0	0	0
0.1953125	0	0	0
0.1962890625	0	0	0
0.197265625	0	0	0
0.1982421875	0	0	0
0.19921875	0	0	0
0.2001953125	0	0	0
0.201171875	0	0	0
0.2021484375	0	0	0
0.203125	0	0	0
0.2041015625	0	0	0
0.205078125	0	0	0
0.2060546875	0	0	0
0.20703125	0	0	0
0.2080078125	0	0	0
0.208984375	0	0	0
0.2099609375	0	0	0
0.2109375	0	0	0
0.2119140625	0	0	0
0.212890625	0	0	0
0.2138671875	0	0	0
0.21484375	0	0	0
0.2158203125	0	0	0
0.216796875	0	0	0
0.2177734375	0	0	0
0.21875	0	0	0
0.2197265625	0	0	0
0.220703125	0	0	0
0.2216796875	0	0	0
0.22265625	0	0	0
0.2236328125	0	0	0
0.224609375	0	0	0
0.2255859375	0	0	0
0.2265625	0	0	0
0.2275390625	0	0	0
0.228515625	0	0	0
0.2294921875	0	0	0
0.23046875	0	0	0
0.2314453125	0	0	0
0.232421875	0	0	0
0.2333984375	0	0	0
0.234375	0	0	0
0.2353515625	0	0	0
0.236328125	0	0	0
0.2373046875	0	0	0
0.23828125	0	0	0
0.2392578125	0	0	0
0.240234375	0	0	0
0.2412109375	0	0	0
0.2421875	0	0	0
0.2431640625	0	0	0
0.244140625	0	0	0
0.2451171875	0	0	0
0.24609375	0	0	0
0.2470703125	0	0	0
0.248046875	0	0	0
0.2490234375	0	0	0
0.25	0	0	0
0.2509765625	0	0	0
0.251953125	0	0	0
0.2529296875	0	0	0
0.25390625	0	0	0
0.2548828125	0	0	0
0.255859375	0	0	0
0.2568359375	0	0	0
0.2578125	0	0	0
0.2587890625	0	0	0
0.259765625	0	0	0
0.2607421875	0	0	0
0.26171875	0	0	0
0.2626953125	0	0	0
0.263671875	0	0	0
0.2646484375	0	0	0
0.265625	0	0	0
0.2666015625	0	0	0
0.267578125	0	0	0
0.2685546875	0	0	0
0.26953125	0	0	0
0.2705078125	0	0	0
0.271484375	0	0	0
0.2724609375	0	0	0
0.2734375	0	0	0
0.2744140625	0	0	0
0.275390625	0	0	0
0.2763671875	0	0	0
0.27734375	0	0	0
0.2783203125	0	0	0
0.279296875	0	0	0
0.2802734375	0	0	0
0.28125	0	0	0
0.2822265625	0	0	0
0.283203125	0	0	0
0.2841796875	0	0	0
0.28515625	0	0	0
0.2861328125	0	0	0
0.287109375	0	0	0
0.2880859375	0	0	0
0.2890625	0	0	0
0.2900390625	0	0	0
0.291015625	0	0	0
0.2919921875	0	0	0
0.29296875	0	0	0
0.2939453125	0	0	0
0.294921875	0	0	0
0.2958984375	0	0	0
0.296875	0	0	0
0.2978515625	0	0	0
0.298828125	0	0	0
0.2998046875	0	0	0
0.30078125	0	0	0
0.3017578125	0	0	0
0.302734375	0	0	0
0.3037109375	0	0	0
0.3046875	0	0	0
0.3056640625	0	0	0
0.306640625	0	0	0
0.3076171875	0	0	0
0.30859375	0	0	0
0.3095703125	0	0	0
0.310546875	0	0	0
0.3115234375	0	0	0
0.3125	0	0	0
0.3134765625	0	0	0
0.314453125	0	0	0
0.3154296875	0	0	0
0.31640625	0	0	0
0.3173828125	0	0	0
0.318359375	0	0	0
0.3193359375	0	0	0
0.3203125	0	0	0
0.3212890625	0	0	0
0.322265625	0	0	0
0.3232421875	0	0	0
0.32421875	0	0	0
0.3251953125	0	0	0
0.326171875	0	0	0
0.3271484375	0	0	0
0.328125	0	0	0
0.3291015625	0	0	0
0.330078125	0	0	0
0.3310546875	0	0	0
0.33203125	0	0	0
0.3330078125	0	0	0
0.333984375	0	0	0
0.3349609375	0	0	0
0.3359375	0	0	0
0.3369140625	0	0	0
0.337890625	0	0	0
0.3388671875	0	0	0
0.33984375	0	0	0
0.3408203125	0	0	0
0.341796875	0	0	0
0.3427734375	0	0	0
0.34375	0	0	0
0.3447265625	0	0	0
0.345703125	0	0	0
0.3466796875	0	0	0
0.34765625	0	0	0
0.3486328125	0	0	0
0.349609375	0	0	0
0.3505859375	0	0	0
0.3515625	0	0	0
0.3525390625	0	0	0
0.353515625	0	0	0
0.3544921875	0	0	0
0.35546875	0	0	0
0.3564453125	0	0	0
0.357421875	0	0	0
0.3583984375	0	0	0
0.359375	0	0	0
0.3603515625	0	0	0
0.361328125	0	0	0
0.3623046875	0	0	0
0.36328125	0	0	0
0.3642578125	0	0	0
0.365234375	0	0	0
0.3662109375	0	0	0
0.3671875	0	0	0
0.3681640625	0	0	0
0.369140625	0	0	0
0.3701171875	0	0	0
0.37109375	0	0	0
0.3720703125	0	0	0
0.373046875	0	0	0
0.3740234375	0	0	0
0.375	0	0	0
0.3759765625	0	0	0
0.376953125	0	0	0
0.3779296875	0	0	0
0.37890625	0	0	0
0.3798828125	0	0	0
0.380859375	0	0	0
0.3818359375	0	0	0
0.3828125	0	0	0
0.3837890625	0	0	0
0.384765625	0	0	0
0.3857421875	0	0	0
0.38671875	0	0	0
0.3876953125	0	0	0
0.388671875	0	0	0
0.3896484375	0	0	0
0.390625	0	0	0
0.3916015625	0	0	0
0.392578125	0	0	0
0.3935546875	0	0	0
0.39453125	0	0	0
0.3955078125	0	0	0
0.396484375	0	0	0
0.3974609375	0	0	0
0.3984375	0	0	0
0.3994140625	0	0	0
0.400390625	0	0	0
0.4013671875	0	0	0
0.40234375	0	0	0
0.4033203125	0	0	0
0.404296875	0	0	0
0.4052734375	0	0	0
0.40625	0	0	0
0.4072265625	0	0	0
0.408203125	0	0	0
0.4091796875	0	0	0
0.41015625	0	0	0
0.4111328125	0	0	0
0.412109375	0	0	0
0.4130859375	0	0	0
0.4140625	0	0	0
0.4150390625	0	0	0
0.416015625	0	0	0
0.4169921875	0	0	0
0.41796875	0	0	0
0.4189453125	0	0	0
0.419921875	0	0	0
0.4208984375	0	0	0
0.421875	0	0	0
0.4228515625	0	0	0
0.423828125	0	0	0
0.4248046875	0	0	0
0.42578125	0	0	0
0.4267578125	0	0	0
0.427734375	0	0	0
0.4287109375	0	0	0
0.4296875	0	0	0
0.4306640625	0	0	0
0.431640625	0	0	0
0.4326171875	0	0	0
0.43359375	0	0	0
0.4345703125	0	0	0
0.435546875	0	0	0
0.4365234375	0	0	0
0.4375	0	0	0
0.4384765625	0	0	0
0.439453125	0	0	0
0.4404296875	0	0	0
0.44140625	0	0	0
0.4423828125	0	0	0
0.443359375	0	0	0
0.4443359375	0	0	0
0.4453125	0	0	0
0.4462890625	0	0	0
0.447265625	0	0	0
0.4482421875	0	0	0
0.44921875	0	0	0
0.4501953125	0	0	0
0.451171875	0	0	0
0.4521484375	0	0	0
0.453125	0	0	0
0.4541015625	0	0	0
0.455078125	0	0	0
0.4560546875	0	0	0
0.45703125	0	0	0
0.4580078125	0	0	0
0.458984375	0	0	0
0.4599609375	0	0	0
0.4609375	0	0	0
0.4619140625	0	0	0
0.462890625	0	0	0
0.4638671875	0	0	0
0.46484375	0	0	0
0.4658203125	0	0	0
0.466796875	0	0	0
0.4677734375	0	0	0
0.46875	0	0	0
0.4697265625	0	0	0
0.470703125	0	0	0
0.4716796875	0	0	0
0.47265625	0	0	0
0.4736328125	0	0	0
0.474609375	0	0	0
0.4755859375	0	0	0
0.4765625	0	0	0
0.4775390625	0	0	0
0.478515625	0	0	0
0.4794921875	0	0	0
0.48046875	0	0	0
0.4814453125	0	0	0
0.482421875	0	0	0
0.4833984375	0	0	0
0.484375	0	0	0
0.4853515625	0	0	0
0.486328125	0	0	0
0.4873046875	0	0	0
0.48828125	0	0	0
0.4892578125	0	0	0
0.490234375	0	0	0
0.4912109375	0	0	0
0.4921875	0	0	0
0.4931640625	0	0	0
0.494140625	0	0	0
0.4951171875	0	0	0
0.49609375	0	0	0
0.4970703125	0	0	0
0.498046875	0	0	0
0.4990234375	0	0	0
0.5	0	0	0
0.5009765625	0	0	0
0.501953125	0	0	0
0.5029296875	0	0	0
0.50390625	0	0	0
0.5048828125	0	0	0
0.505859375	0	0	0
0.5068359375	0	0	0
0.5078125	0	0	0
0.5087890625	0	0	0
0.509765625	0	0	0
0.5107421875	0	0	0
0.51171875	0	0	0
0.5126953125	0	0	0
0.513671875	0	0	0
0.5146484375	0	0	0
0.515625	0	0	0
0.5166015625	0	0	0
0.517578125	0	0	0
0.5185546875	0	0	0
0.51953125	0	0	0
0.5205078125	0	0	0
0.521484375	0	0	0
0.5224609375	0	0	0
0.5234375	0	0	0
0.5244140625	0	0	0
0.525390625	0	0	0
0.5263671875	0	0	0
0.52734375	0	0	0
0.5283203125	0	0	0
0.529296875	0	0	0
0.5302734375	0	0	0
0.53125	0	0	0
0.5322265625	0	0	0
0.533203125	0	0	0
0.5341796875	0	0	0
0.53515625	0	0	0
0.5361328125	0	0	0
0.537109375	0	0	0
0.5380859375	0	0	0
0.5390625	0	0	0
0.5400390625	0	0	0
0.541015625	0	0	0
0.5419921875	0	0	0
0.54296875	0	0	0
0.5439453125	0	0	0
0.544921875	0	0	0
0.5458984375	0	0	0
0.546875	0	0	0
0.5478515625	0	0	0
0.548828125	0	0	0
0.5498046875	0	0	0
0.55078125	0	0	0
0.5517578125	0	0	0
0.552734375	0	0	0
0.5537109375	0	0	0
0.5546875	0	0	0
0.5556640625	0	0	0
0.556640625	0	0	0
0.5576171875	0	0	0
0.55859375	0	0	0
0.5595703125	0	0	0
0.560546875	0	0	0
0.5615234375	0	0	0
0.5625	0	0	0
0.5634765625	0	0	0
0.564453125	0	0	0
0.5654296875	0	0	0
0.56640625	0	0	0
0.5673828125	0	0	0
0.568359375	0	0	0
0.5693359375	0	0	0
0.5703125	0	0	0
0.5712890625	0	0	0
0.572265625	0	0	0
0.5732421875	0	0	0
0.57421875	0	0	0
0.5751953125	0	0	0
0.576171875	0	0	0
0.5771484375	0	0	0
0.578125	0	0	0
0.5791015625	0	0	0
0.580078125	0	0	0
0.5810546875	0	0	0
0.58203125	0	0	0
0.5830078125	0	0	0
0.583984375	0	0	0
0.5849609375	0	0	0
0.5859375	0	0	0
0.5869140625	0	0	0
0.587890625	0	0	0
0.5888671875	0	0	0
0.58984375	0	0	0
0.5908203125	0	0	0
0.591796875	0	0	0
0.5927734375	0	0	0
0.59375	0	0	0
0.5947265625	0	0	0
0.595703125	0	0	0
0.5966796875	0	0	0
0.59765625	0	0	0
0.5986328125	0	0	0
0.599609375	0	0	0
0.6005859375	0	0	0
0.6015625	0	0	0
0.6025390625	0	0	0
0.603515625	0	0	0
0.6044921875	0	0	0
0.60546875	0	0	0
0.6064453125	0	0	0
0.607421875	0	0	0
0.6083984375	0	0	0
0.609375	0	0	0
0.6103515625	0	0	0
0.611328125	0	0	0
0.6123046875	0	0	0
0.61328125	0	0	0
0.6142578125	0	0	0
0.615234375	0	0	0
0.6162109375	0	0	0
0.6171875	0	0	0
0.6181640625	0	0	0
0.619140625	0	0	0
0.6201171875	0	0	0
0.62109375	0	0	0
0.6220703125	0	0	0
0.623046875	0	0	0
0.6240234375	0	0	0
0.625	0	0	0
0.6259765625	0	0	0
0.626953125	0	0	0
0.6279296875	0	0	0
0.62890625	0	0	0
0.6298828125	0	0	0
0.630859375	0	0	0
0.6318359375	0	0	0
0.6328125	0	0	0
0.6337890625	0	0	0
0.634765625	0	0	0
0.6357421875	0	0	0
0.63671875	0	0	0
0.6376953125	0	0	0
0.638671875	0	0	0
0.6396484375	0	0	0
0.640625	0	0	0
0.6416015625	0	0	0
0.642578125	0	0	0
0.6435546875	0	0	0
0.64453125	0	0	0
0.6455078125	0	0	0
0.646484375	0	0	0
0.6474609375	0	0	0
0.6484375	0	0	0
0.6494140625	0	0	0
0.650390625	0	0	0
0.6513671875	0	0	0
0.65234375	0	0	0
0.6533203125	0	0	0
0.654296875	0	0	0
0.6552734375	0	0	0
0.65625	0	0	0
0.6572265625	0	0	0
0.658203125	0	0	0
0.6591796875	0	0	0
0.66015625	0	0	0
0.6611328125	0	0	0
0.662109375	0	0	0
0.6630859375	0	0	0
0.6640625	0	0	0
0.6650390625	0	0	0
0.666015625	0	0	0
0.6669921875	0	0	0
0.66796875	0	0	0
0.6689453125	0	0	0
0.669921875	0	0	0
0.6708984375	0	0	0
0.671875	0	0	0
0.6728515625	0	0	0
0.673828125	0	0	0
0.6748046875	0	0	0
0.67578125	0	0	0
0.6767578125	0	0	0
0.677734375	0	0	0
0.6787109375	0	0	0
0.6796875	0	0	0
0.6806640625	0	0	0
0.681640625	0	0	0
0.6826171875	0	0	0
0.68359375	0	0	0
0.6845703125	0	0	0
0.685546875	0	0	0
0.6865234375	0	0	0
0.6875	0	0	0
0.6884765625	0	0	0
0.689453125	0	0	0
0.6904296875	0	0	0
0.69140625	0	0	0
0.6923828125	0	0	0
0.693359375	0	0	0
0.6943359375	0	0	0
0.6953125	0	0	0
0.6962890625	0	0	0
0.697265625	0	0	0
0.6982421875	0	0	0
0.69921875	0	0	0
0.7001953125	0	0	0
0.701171875	0	0	0
0.7021484375	0	0	0
0.703125	0	0	0
0.7041015625	0	0	0
0.705078125	0	0	0
0.7060546875	0	0	0
0.70703125	0	0	0
0.7080078125	0	0	0
0.708984375	0	0	0
0.7099609375	0	0	0
0.7109375	0	0	0
0.7119140625	0	0	0
0.712890625	0	0	0
0.7138671875	0	0	0
0.71484375	0	0	0
0.7158203125	0	0	0
0.716796875	0	0	0
0.7177734375	0	0	0
0.71875	0	0	0
0.7197265625	0	0	0
0.720703125	0	0	0
0.7216796875	0	0	0
0.72265625	0	0	0
0.7236328125	0	0	0
0.724609375	0	0	0
0.7255859375	0	0	0
0.7265625	0	0	0
0.7275390625	0	0	0
0.728515625	0	0	0
0.7294921875	0	0	0
0.73046875	0	0	0
0.7314453125	0	0	0
0.732421875	0	0	0
0.7333984375	0	0	0
0.734375	0	0	0
0.7353515625	0	0	0
0.736328125	0	0	0
0.7373046875	0	0	0
0.73828125	0	0	0
0.7392578125	0	0	0
0.740234375	0	0	0
0.7412109375	0	0	0
0.7421875	0	0	0
0.7431640625	0	0	0
0.744140625	0	0	0
0.7451171875	0	0	0
0.74609375	0	0	0
0.7470703125	0	0	0
0.748046875	0	0	0
0.7490234375	0	0	0
0.75	0	0	0
0.7509765625	0	0	0
0.751953125	0	0	0
0.7529296875	0	0	0
0.75390625	0	0	0
0.7548828125	0	0	0
0.755859375	0	0	0
0.7568359375	0	0	0
0.7578125	0	0	0
0.7587890625	0	0	0
0.759765625	0	0	0
0.7607421875	0	0	0
0.76171875	0	0	0
0.7626953125	0	0	0
0.763671875	0	0	0
0.7646484375	0	0	0
0.765625	0	0	0
0.7666015625	0	0	0
0.767578125	0	0	0
0.7685546875	0	0	0
0.76953125	0	0	0
0.7705078125	0	0	0
0.771484375	0	0	0
0.7724609375	0	0	0
0.7734375	0	0	0
0.7744140625	0	0	0
0.775390625	0	0	0
0.7763671875	0	0	0
0.77734375	0	0	0
0.7783203125	0	0	0
0.779296875	0	0	0
0.7802734375	0	0	0
0.78125	0	0	0
0.7822265625	0	0	0
0.783203125	0	0	0
0.7841796875	0	0	0
0.78515625	0	0	0
0.7861328125	0	0	0
0.787109375	0	0	0
0.7880859375	0	0	0
0.7890625	0	0	0
0.7900390625	0	0	0
0.791015625	0	0	0
0.7919921875	0	0	0
0.79296875	0	0	0
0.7939453125	0	0	0
0.794921875	0	0	0
0.7958984375	0	0	0
0.796875	0	0	0
0.7978515625	0	0	0
0.798828125	0	0	0
0.7998046875	0	0	0
0.80078125	0	0	0
0.8017578125	0	0	0
0.802734375	0	0	0
0.8037109375	0	0	0
0.8046875	0	0	0
0.8056640625	0	0	0
0.806640625	0	0	0
0.8076171875	0	0	0
0.80859375	0	0	0
0.8095703125	0	0	0
0.810546875	0	0	0
0.8115234375	0	0	0
0.8125	0	0	0
0.8134765625	0	0	0
0.814453125	0	0	0
0.8154296875	0	0	0
0.81640625	0	0	0
0.8173828125	0	0	0
0.818359375	0	0	0
0.8193359375	0	0	0
0.8203125	0	0	0
0.8212890625	0	0	0
0.822265625	0	0	0
0.8232421875	0	0	0
0.82421875	0	0	0
0.8251953125	0	0	0
0.826171875	0	0	0
0.8271484375	0	0	0
0.828125	0	0	0
0.8291015625	0	0	0
0.830078125	0	0	0
0.8310546875	0	0	0
0.83203125	0	0	0
0.8330078125	0	0	0
0.833984375	0	0	0
0.8349609375	0	0	0
0.8359375	0	0	0
0.8369140625	0	0	0
0.837890625	0	0	0
0.8388671875	0	0	0
0.83984375	0	0	0
0.8408203125	0	0	0
0.841796875	0	0	0
0.8427734375	0	0	0
0.84375	0	0	0
0.8447265625	0	0	0
0.845703125	0	0	0
0.8466796875	0	0	0
0.84765625	0	0	0
0.8486328125	0	0	0
0.849609375	0	0	0
0.8505859375	0	0	0
0.8515625	0	0	0
0.8525390625	0	0	0
0.853515625	0	0	0
0.8544921875	0	0	0
0.85546875	0	0	0
0.8564453125	0	0	0
0.857421875	0	0	0
0.8583984375	0	0	0
0.859375	0	0	0
0.8603515625	0	0	0
0.861328125	0	0	0
0.8623046875	0	0	0
0.86328125	0	0	0
0.8642578125	0	0	0
0.865234375	0	0	0
0.8662109375	0	0	0
0.8671875	0	0	0
0.8681640625	0	0	0
0.869140625	0	0	0
0.8701171875	0	0	0
0.87109375	0	0	0
0.8720703125	0	0	0
0.873046875	0	0	0
0.8740234375	0	0	0
0.875	0	0	0
0.8759765625	0	0	0
0.876953125	0	0	0
0.8779296875	0	0	0
0.87890625	0	0	0
0.8798828125	0	0	0
0.880859375	0	0	0
0.8818359375	0	0	0
0.8828125	0	0	0
0.8837890625	0	0	0
0.884765625	0	0	0
0.8857421875	0	0	0
0.88671875	0	0	0
0.8876953125	0	0	0
0.888671875	0	0	0
0.8896484375	0	0	0
0.890625	0	0	0
0.8916015625	0	0	0
0.892578125	0	0	0
0.8935546875	0	0	0
0.89453125	0	0	0
0.8955078125	0	0	0
0.896484375	0	0	0
0.8974609375	0	0	0
0.8984375	0	0	0
0.8994140625	0	0	0
0.900390625	0	0	0
0.9013671875	0	0	0
0.90234375	0	0	0
0.9033203125	0	0	0
0.904296875	0	0	0
0.9052734375	0	0	0
0.90625	0	0	0
0.9072265625	0	0	0
0.908203125	0	0	0
0.9091796875	0	0	0
0.91015625	0	0	0
0.9111328125	0	0	0
0.912109375	0	0	0
0.9130859375	0	0	0
0.9140625	0	0	0
0.9150390625	0	0	0
0.916015625	0	0	0
0.9169921875	0	0	0
0.91796875	0	0	0
0.9189453125	0	0	0
0.919921875	0	0	0
0.9208984375	0	0	0
0.921875	0	0	0
0.9228515625	0	0	0
0.923828125	0	0	0
0.9248046875	0	0	0
0.92578125	0	0	0
0.9267578125	0	0	0
0.927734375	0	0	0
0.9287109375	0	0	0
0.9296875	0	0	0
0.9306640625	0	0	0
0.931640625	0	0	0
0.9326171875	0	0	0
0.93359375	0	0	0
0.9345703125	0	0	0
0.935546875	0	0	0
0.9365234375	0	0	0
0.9375	0	0	0
0.9384765625	0	0	0
0.939453125	0	0	0
0.9404296875	0	0	0
0.94140625	0	0	0
0.9423828125	0	0	0
0.943359375	0	0	0
0.9443359375	0	0	0
0.9453125	0	0	0
0.9462890625	0	0	0
0.947265625	0	0	0
0.9482421875	0	0	0
0.94921875	0	0	0
0.9501953125	0	0	0
0.951171875	0	0	0
0.9521484375	0	0	0
0.953125	0	0	0
0.9541015625	0	0	0
0.955078125	0	0	0
0.9560546875	0	0	0
0.95703125	0	0	0
0.9580078125	0	0	0
0.958984375	0	0	0
0.9599609375	0	0	0
0.9609375	0	0	0
0.9619140625	0	0	0
0.962890625	0	0	0
0.9638671875	0	0	0
0.96484375	0	0	0
0.9658203125	0	0	0
0.966796875	0	0	0
0.9677734375	0	0	0
0.96875	0	0	0
0.9697265625	0	0	0
0.970703125	0	0	0
0.9716796875	0	0	0
0.97265625	0	0	0
0.9736328125	0	0	0
0.974609375	0	0	0
0.9755859375	0	0	0
0.9765625	0	0	0
0.9775390625	0	0	0
0.978515625	0	0	0
0.9794921875	0	0	0
0.98046875	0	0	0
0.9814453125	0	0	0
0.982421875	0	0	0
0.9833984375	0	0	0
0.984375	0	0	0
0.9853515625	0	0	0
0.986328125	0	0	0
0.9873046875	0	0	0
0.98828125	0	0	0
0.9892578125	0	0	0
0.990234375	0	0	0
0.9912109375	0	0	0
0.9921875	0	0	0
0.9931640625	0	0	0
0.994140625	0	0	0
0.9951171875	0	0	0
0.99609375	0	0	0
0.9970703125	0	0	0
0.998046875	0	0	0
0.9990234375	0	0	0
1	0	0	0


==> mr/M5bm200nf1000.txt <==
idt	nf1000_Exp	nf1000_SD	nf1000_Var
0.0009765625	0.0409900065104168	0.0100724173500514	0.000101453591273617
0.001953125	0.0490807942708334	0.00179834070726844	3.23402929941876e-06
0.0029296875	0.0377919270833334	0.000900107294912029	8.1019314235385e-07
0.00390625	0.0385639322916666	0.00578936437719222	3.35167398919022e-05
0.0048828125	0.022611328125	0.00433803044574283	1.88185081481917e-05
0.005859375	0.0125883463541667	0.00219989623682409	4.8395434527928e-06
0.0068359375	0.0655388671874999	0.0156796825627169	0.000245852445267569
0.0078125	0.0649951822916668	0.00195036624174905	3.80392847695431e-06
0.0087890625	0.0500707682291666	0.00886898094105409	7.86588229327806e-05
0.009765625	0.0259828125	0.011590064927977	0.000134329605034722
0.0107421875	0.0209139322916667	0.00596981585632007	3.56387013583706e-05
0.01171875	0.0305537760416667	0.00986757185538329	9.73689743211523e-05
0.0126953125	0.043636328125	0.00636942071516083	4.05695202467199e-05
0.013671875	0.033484765625	0.00607427559341711	3.68968239847828e-05
0.0146484375	0.028177734375	0.00329772385471162	1.0874982621934e-05
0.015625	0.0279011067708333	0.00435460463710662	1.89625815455105e-05
0.0166015625	0.0306919270833333	0.00308435510149911	9.51324639214361e-06
0.017578125	0.0315190755208333	0.00290519165384428	8.44013854556648e-06
0.0185546875	0.0342875651041667	0.00565322334181043	3.19589341523903e-05
0.01953125	0.0391167317708334	0.00597135541274518	3.56570854653212e-05
0.0205078125	0.0371455078125	0.00582498944581254	3.39305020438275e-05
0.021484375	0.0303970703125	0.0064093770153271	4.10801137246034e-05
0.0224609375	0.0310600260416667	0.00967329269008036	9.35725914679621e-05
0.0234375	0.0400290364583333	0.0126129816147129	0.000159087305213085
0.0244140625	0.046385546875	0.00994463119198899	9.88956895446804e-05
0.025390625	0.0472814453125001	0.00553441539395206	3.06297537528135e-05
0.0263671875	0.0457852864583333	0.00443266066225934	1.96484805467414e-05
0.02734375	0.0437580078125	0.00526643933115402	2.7735383228726e-05
0.0283203125	0.0418563802083333	0.00600053142172226	3.60063773430762e-05
0.029296875	0.0381013020833333	0.00753257501437014	5.67396863471134e-05
0.0302734375	0.034306640625	0.00687372070123743	4.724803627862e-05
0.03125	0.0321285807291666	0.00544360101853411	2.96327920489856e-05
0.0322265625	0.0309763020833333	0.00494434063482198	2.44465043131518e-05
0.033203125	0.0319377604166666	0.00471549380472235	2.22358818223749e-05
0.0341796875	0.0326927083333333	0.00451793234195531	2.04117126464858e-05
0.03515625	0.0323242838541666	0.00341602399969104	1.16692199664651e-05
0.0361328125	0.0319133463541667	0.00338584712745592	1.14639607705015e-05
0.037109375	0.032040625	0.00386618519558737	1.4947387966579e-05
0.0380859375	0.0324395182291667	0.00344126630829791	1.18423138046264e-05
0.0390625	0.0327510416666667	0.00342093625148092	1.17028048366964e-05
0.0400390625	0.0325478515625	0.00304307654117416	9.26031483544447e-06
0.041015625	0.0322311848958333	0.00300944667725083	9.05676930321609e-06
0.0419921875	0.03290546875	0.00389246679408499	1.51512977430543e-05
0.04296875	0.0340360026041666	0.00395287374858184	1.56252108722275e-05
0.0439453125	0.0348015625	0.00440704338367938	1.94220313856322e-05
0.044921875	0.0356961588541667	0.00336030799924928	1.12916698498187e-05
0.0458984375	0.0362705729166667	0.003078069192775	9.47450995551053e-06
0.046875	0.0364953776041667	0.00363132742417865	1.31865388615919e-05
0.0478515625	0.03703046875	0.0043144592925516	1.86145589870848e-05
0.048828125	0.038434375	0.0047045179435822	2.21324890814869e-05
0.0498046875	0.038205859375	0.00477649258048082	2.28148813713883e-05
0.05078125	0.0377003255208334	0.00534100039885014	2.85262852605173e-05
0.0517578125	0.0369597005208334	0.00549505639627782	3.01956447982738e-05
0.052734375	0.0346725260416667	0.00523091892504806	2.7362512800426e-05
0.0537109375	0.0335315104166667	0.00448665744306268	2.01300950113897e-05
0.0546875	0.0325578776041667	0.00464745950290055	2.15988798311006e-05
0.0556640625	0.0323932291666667	0.00405357279856503	1.64314524332663e-05
0.056640625	0.0328060546875	0.00423846985737463	1.79646267318733e-05
0.0576171875	0.0334048177083333	0.00416086876682317	1.73128288947246e-05
0.05859375	0.0342883463541666	0.00390280764066452	1.52319074800294e-05
0.0595703125	0.033813671875	0.0040015973589224	1.60127814229347e-05
0.060546875	0.0338876953125	0.00362419883965816	1.31348172293796e-05
0.0615234375	0.0344559895833333	0.00375013544134759	1.40635158284513e-05
0.0625	0.0344578125	0.00356305201962491	1.26953396945532e-05
0.0634765625	0.0340977864583334	0.00381101765593722	1.45238555738652e-05
0.064453125	0.0339141276041667	0.00377347252253169	1.42390948783017e-05
0.0654296875	0.0339008463541667	0.00323156236671386	1.04429953299613e-05
0.06640625	0.0338257161458334	0.00326113265003494	1.06349861611239e-05
0.0673828125	0.0342214192708334	0.0031635559054912	1.00080859671682e-05
0.068359375	0.0346766276041667	0.00318410755948188	1.01385409503496e-05
0.0693359375	0.0343222005208334	0.00335545919973293	1.12591064410723e-05
0.0703125	0.0347572265625	0.00313560426744344	9.83201412200953e-06
0.0712890625	0.0342625	0.00305836620676936	9.35360385470878e-06
0.072265625	0.0339186848958333	0.00306618101655917	9.40146602630785e-06
0.0732421875	0.0340050130208333	0.00314045853122545	9.86247978634674e-06
0.07421875	0.0340143229166666	0.00311453651894911	9.70033772786766e-06
0.0751953125	0.03336796875	0.00316793434869705	1.00358080376546e-05
0.076171875	0.0335602864583333	0.00319492899115868	1.02075712585463e-05
0.0771484375	0.0334220703125	0.00303154700293534	9.19027723100623e-06
0.078125	0.0338014973958333	0.00270100116064347	7.29540726979736e-06
0.0791015625	0.0331946614583333	0.00293468403496277	8.61237038506536e-06
0.080078125	0.0334360677083333	0.00288972712394866	8.35052285088462e-06
0.0810546875	0.0330567057291667	0.00249748459388738	6.23742929670482e-06
0.08203125	0.03284296875	0.00252297300721561	6.36539279513858e-06
0.0830078125	0.0328348958333333	0.00214418263964713	4.59751919216415e-06
0.083984375	0.0322375651041667	0.00227924660885904	5.19496510399545e-06
0.0849609375	0.0315738932291667	0.00203306915463928	4.13337018754568e-06
0.0859375	0.0314744140625	0.00209016619458042	4.36879472096681e-06
0.0869140625	0.0310828125	0.00205911807443532	4.23996724446623e-06
0.087890625	0.0306266276041667	0.001860623749773	3.46192073821935e-06
0.0888671875	0.0302397135416666	0.00190720283972335	3.63742267184882e-06
0.08984375	0.0297550130208333	0.0017427363115075	3.03712985144677e-06
0.0908203125	0.02942578125	0.00170538273756204	2.90833028157458e-06
0.091796875	0.0292009765625	0.0015810713702703	2.4997866778884e-06
0.0927734375	0.0288259114583333	0.00174229654363355	3.03559724595742e-06
0.09375	0.0284018229166667	0.00170619439425333	2.9110993109815e-06
0.0947265625	0.0282563151041666	0.00172051616636923	2.96017587873788e-06
0.095703125	0.0277641927083333	0.00179565486862082	3.22437640720165e-06
0.0966796875	0.0272486979166666	0.00199659906085022	3.98640780978799e-06
0.09765625	0.0269021484375	0.00174052736901566	3.02943552229259e-06
0.0986328125	0.0265055989583333	0.00153160388550878	2.34581046210558e-06
0.099609375	0.0263115885416667	0.0016805032287241	2.82409110175213e-06
0.1005859375	0.0257551432291666	0.00165161225512557	2.72782304128096e-06
0.1015625	0.0254883463541667	0.00158407628748212	2.50929768456313e-06
0.1025390625	0.0250518880208333	0.00180984921885223	3.27555419498001e-06
0.103515625	0.0247474609375	0.00176627971202104	3.11974402109711e-06
0.1044921875	0.0243037760416667	0.00191988463567334	3.68595701429454e-06
0.10546875	0.0237629557291667	0.00206611147468032	4.26881662580569e-06
0.1064453125	0.0232613932291667	0.00221646556945922	4.91271962059817e-06
0.107421875	0.0231563151041667	0.00275277080165047	7.57774708641935e-06
0.1083984375	0.0226307291666667	0.00258760614592078	6.69570556640698e-06
0.109375	0.022362109375	0.00309916244458687	9.60480785793763e-06
0.1103515625	0.0220020182291667	0.00338748672126162	1.14750662867238e-05
0.111328125	0.0218075520833333	0.00375960655552769	1.41346414523668e-05
0.1123046875	0.0214642578125	0.00434397360393138	1.88701066716526e-05
0.11328125	0.02116953125	0.00459976114583594	2.11578025987419e-05
0.1142578125	0.02136875	0.00551745587530497	3.04423193359373e-05
0.115234375	0.0216385416666667	0.00692852556356101	4.80044664849184e-05
0.1162109375	0.0215540364583333	0.00720379116299813	5.189460712009e-05
0.1171875	0.0222184895833333	0.00783507984360082	6.13884761555999e-05
0.1181640625	0.0223192708333333	0.00888362273984781	7.8918752983941e-05
0.119140625	0.0230087890625	0.00933783213296938	8.71951089435155e-05
0.1201171875	0.0222868489583333	0.00892776599981637	7.97050057474772e-05
0.12109375	0.0217989583333333	0.00918382114007913	8.43425707329643e-05
0.1220703125	0.021241796875	0.00903505128991463	8.16321518113881e-05
0.123046875	0.0206427083333333	0.00868607075620211	7.54478251817496e-05
0.1240234375	0.01966015625	0.00830178159821954	6.89195777045366e-05
0.125	0.0193362630208333	0.00813881094471744	6.62402435938524e-05
0.1259765625	0.0185379557291667	0.0075917955493002	5.76353596623744e-05
0.126953125	0.0178146484375	0.00738989452376839	5.4610541072422e-05
0.1279296875	0.0164998046875	0.00676961578564851	4.58276978853015e-05
0.12890625	0.0152912760416666	0.00660889546271244	4.36774992370611e-05
0.1298828125	0.0140375	0.00626170471921735	3.92089459906688e-05
0.130859375	0.0128221354166667	0.00583336185121378	3.40281104871962e-05
0.1318359375	0.0117307291666667	0.00553534865849032	3.06400847710506e-05
0.1328125	0.0106367838541667	0.005093308563555	2.59417921235827e-05
0.1337890625	0.00973717447916666	0.00508659317928442	2.58734301715428e-05
0.134765625	0.00845872395833333	0.00493578991426626	2.43620220777725e-05
0.1357421875	0.00721497395833332	0.00457887981836519	2.0966140391032e-05
0.13671875	0.00634973958333333	0.00456217436349819	2.08134349229601e-05
0.1376953125	0.00526171874999999	0.00416220179072865	1.73239237467448e-05
0.138671875	0.00425032552083333	0.00404664948308439	1.63753720389472e-05
0.1396484375	0.0035796875	0.00368400597507849	1.3571900024414e-05
0.140625	0.0027884765625	0.00333156846627358	1.10993484454685e-05
0.1416015625	0.00208274739583334	0.00313357690649019	9.81930422888862e-06
0.142578125	0.0014701171875	0.00252467867461207	6.37400241004096e-06
0.1435546875	0.00112923177083333	0.00221000250826272	4.8841110865275e-06
0.14453125	0.000739388020833333	0.0019091884857001	3.64500067392985e-06
0.1455078125	0.00054296875	0.00152267553505261	2.31854078504774e-06
0.146484375	0.000343684895833333	0.00116821469555783	1.36472557491726e-06
0.1474609375	0.000204557291666667	0.000905080541465627	8.19170786539713e-07
0.1484375	0.000147591145833333	0.000706861308300932	4.99652909172906e-07
0.1494140625	0.000105403645833333	0.000635592206877758	4.03977453443739e-07
0.150390625	4.64192708333333e-05	0.000378643454605879	1.43370865715875e-07
0.1513671875	2.11588541666667e-05	0.000156918262259511	2.46233410305447e-08
0.15234375	8.46354166666667e-06	8.42111763176176e-05	7.09152221679687e-09
0.1533203125	4.23177083333333e-06	5.9696473872284e-05	3.56366899278429e-09
0.154296875	0	0	0
0.1552734375	0	0	0
0.15625	0	0	0
0.1572265625	0	0	0
0.158203125	0	0	0
0.1591796875	0	0	0
0.16015625	0	0	0
0.1611328125	0	0	0
0.162109375	0	0	0
0.1630859375	0	0	0
0.1640625	0	0	0
0.1650390625	0	0	0
0.166015625	0	0	0
0.1669921875	0	0	0
0.16796875	0	0	0
0.1689453125	0	0	0
0.169921875	0	0	0
0.1708984375	0	0	0
0.171875	0	0	0
0.1728515625	0	0	0
0.173828125	0	0	0
0.1748046875	0	0	0
0.17578125	0	0	0
0.1767578125	0	0	0
0.177734375	0	0	0
0.1787109375	0	0	0
0.1796875	0	0	0
0.1806640625	0	0	0
0.181640625	0	0	0
0.1826171875	0	0	0
0.18359375	0	0	0
0.1845703125	0	0	0
0.185546875	0	0	0
0.1865234375	0	0	0
0.1875	0	0	0
0.1884765625	0	0	0
0.189453125	0	0	0
0.1904296875	0	0	0
0.19140625	0	0	0
0.1923828125	0	0	0
0.193359375	0	0	0
0.1943359375	0	0	0
0.1953125	0	0	0
0.1962890625	0	0	0
0.197265625	0	0	0
0.1982421875	0	0	0
0.19921875	0	0	0
0.2001953125	0	0	0
0.201171875	0	0	0
0.2021484375	0	0	0
0.203125	0	0	0
0.2041015625	0	0	0
0.205078125	0	0	0
0.2060546875	0	0	0
0.20703125	0	0	0
0.2080078125	0	0	0
0.208984375	0	0	0
0.2099609375	0	0	0
0.2109375	0	0	0
0.2119140625	0	0	0
0.212890625	0	0	0
0.2138671875	0	0	0
0.21484375	0	0	0
0.2158203125	0	0	0
0.216796875	0	0	0
0.2177734375	0	0	0
0.21875	0	0	0
0.2197265625	0	0	0
0.220703125	0	0	0
0.2216796875	0	0	0
0.22265625	0	0	0
0.2236328125	0	0	0
0.224609375	0	0	0
0.2255859375	0	0	0
0.2265625	0	0	0
0.2275390625	0	0	0
0.228515625	0	0	0
0.2294921875	0	0	0
0.23046875	0	0	0
0.2314453125	0	0	0
0.232421875	0	0	0
0.2333984375	0	0	0
0.234375	0	0	0
0.2353515625	0	0	0
0.236328125	0	0	0
0.2373046875	0	0	0
0.23828125	0	0	0
0.2392578125	0	0	0
0.240234375	0	0	0
0.2412109375	0	0	0
0.2421875	0	0	0
0.2431640625	0	0	0
0.244140625	0	0	0
0.2451171875	0	0	0
0.24609375	0	0	0
0.2470703125	0	0	0
0.248046875	0	0	0
0.2490234375	0	0	0
0.25	0	0	0
0.2509765625	0	0	0
0.251953125	0	0	0
0.2529296875	0	0	0
0.25390625	0	0	0
0.2548828125	0	0	0
0.255859375	0	0	0
0.2568359375	0	0	0
0.2578125	0	0	0
0.2587890625	0	0	0
0.259765625	0	0	0
0.2607421875	0	0	0
0.26171875	0	0	0
0.2626953125	0	0	0
0.263671875	0	0	0
0.2646484375	0	0	0
0.265625	0	0	0
0.2666015625	0	0	0
0.267578125	0	0	0
0.2685546875	0	0	0
0.26953125	0	0	0
0.2705078125	0	0	0
0.271484375	0	0	0
0.2724609375	0	0	0
0.2734375	0	0	0
0.2744140625	0	0	0
0.275390625	0	0	0
0.2763671875	0	0	0
0.27734375	0	0	0
0.2783203125	0	0	0
0.279296875	0	0	0
0.2802734375	0	0	0
0.28125	0	0	0
0.2822265625	0	0	0
0.283203125	0	0	0
0.2841796875	0	0	0
0.28515625	0	0	0
0.2861328125	0	0	0
0.287109375	0	0	0
0.2880859375	0	0	0
0.2890625	0	0	0
0.2900390625	0	0	0
0.291015625	0	0	0
0.2919921875	0	0	0
0.29296875	0	0	0
0.2939453125	0	0	0
0.294921875	0	0	0
0.2958984375	0	0	0
0.296875	0	0	0
0.2978515625	0	0	0
0.298828125	0	0	0
0.2998046875	0	0	0
0.30078125	0	0	0
0.3017578125	0	0	0
0.302734375	0	0	0
0.3037109375	0	0	0
0.3046875	0	0	0
0.3056640625	0	0	0
0.306640625	0	0	0
0.3076171875	0	0	0
0.30859375	0	0	0
0.3095703125	0	0	0
0.310546875	0	0	0
0.3115234375	0	0	0
0.3125	0	0	0
0.3134765625	0	0	0
0.314453125	0	0	0
0.3154296875	0	0	0
0.31640625	0	0	0
0.3173828125	0	0	0
0.318359375	0	0	0
0.3193359375	0	0	0
0.3203125	0	0	0
0.3212890625	0	0	0
0.322265625	0	0	0
0.3232421875	0	0	0
0.32421875	0	0	0
0.3251953125	0	0	0
0.326171875	0	0	0
0.3271484375	0	0	0
0.328125	0	0	0
0.3291015625	0	0	0
0.330078125	0	0	0
0.3310546875	0	0	0
0.33203125	0	0	0
0.3330078125	0	0	0
0.333984375	0	0	0
0.3349609375	0	0	0
0.3359375	0	0	0
0.3369140625	0	0	0
0.337890625	0	0	0
0.3388671875	0	0	0
0.33984375	0	0	0
0.3408203125	0	0	0
0.341796875	0	0	0
0.3427734375	0	0	0
0.34375	0	0	0
0.3447265625	0	0	0
0.345703125	0	0	0
0.3466796875	0	0	0
0.34765625	0	0	0
0.3486328125	0	0	0
0.349609375	0	0	0
0.3505859375	0	0	0
0.3515625	0	0	0
0.3525390625	0	0	0
0.353515625	0	0	0
0.3544921875	0	0	0
0.35546875	0	0	0
0.3564453125	0	0	0
0.357421875	0	0	0
0.3583984375	0	0	0
0.359375	0	0	0
0.3603515625	0	0	0
0.361328125	0	0	0
0.3623046875	0	0	0
0.36328125	0	0	0
0.3642578125	0	0	0
0.365234375	0	0	0
0.3662109375	0	0	0
0.3671875	0	0	0
0.3681640625	0	0	0
0.369140625	0	0	0
0.3701171875	0	0	0
0.37109375	0	0	0
0.3720703125	0	0	0
0.373046875	0	0	0
0.3740234375	0	0	0
0.375	0	0	0
0.3759765625	0	0	0
0.376953125	0	0	0
0.3779296875	0	0	0
0.37890625	0	0	0
0.3798828125	0	0	0
0.380859375	0	0	0
0.3818359375	0	0	0
0.3828125	0	0	0
0.3837890625	0	0	0
0.384765625	0	0	0
0.3857421875	0	0	0
0.38671875	0	0	0
0.3876953125	0	0	0
0.388671875	0	0	0
0.3896484375	0	0	0
0.390625	0	0	0
0.3916015625	0	0	0
0.392578125	0	0	0
0.3935546875	0	0	0
0.39453125	0	0	0
0.3955078125	0	0	0
0.396484375	0	0	0
0.3974609375	0	0	0
0.3984375	0	0	0
0.3994140625	0	0	0
0.400390625	0	0	0
0.4013671875	0	0	0
0.40234375	0	0	0
0.4033203125	0	0	0
0.404296875	0	0	0
0.4052734375	0	0	0
0.40625	0	0	0
0.4072265625	0	0	0
0.408203125	0	0	0
0.4091796875	0	0	0
0.41015625	0	0	0
0.4111328125	0	0	0
0.412109375	0	0	0
0.4130859375	0	0	0
0.4140625	0	0	0
0.4150390625	0	0	0
0.416015625	0	0	0
0.4169921875	0	0	0
0.41796875	0	0	0
0.4189453125	0	0	0
0.419921875	0	0	0
0.4208984375	0	0	0
0.421875	0	0	0
0.4228515625	0	0	0
0.423828125	0	0	0
0.4248046875	0	0	0
0.42578125	0	0	0
0.4267578125	0	0	0
0.427734375	0	0	0
0.4287109375	0	0	0
0.4296875	0	0	0
0.4306640625	0	0	0
0.431640625	0	0	0
0.4326171875	0	0	0
0.43359375	0	0	0
0.4345703125	0	0	0
0.435546875	0	0	0
0.4365234375	0	0	0
0.4375	0	0	0
0.4384765625	0	0	0
0.439453125	0	0	0
0.4404296875	0	0	0
0.44140625	0	0	0
0.4423828125	0	0	0
0.443359375	0	0	0
0.4443359375	0	0	0
0.4453125	0	0	0
0.4462890625	0	0	0
0.447265625	0	0	0
0.4482421875	0	0	0
0.44921875	0	0	0
0.4501953125	0	0	0
0.451171875	0	0	0
0.4521484375	0	0	0
0.453125	0	0	0
0.4541015625	0	0	0
0.455078125	0	0	0
0.4560546875	0	0	0
0.45703125	0	0	0
0.4580078125	0	0	0
0.458984375	0	0	0
0.4599609375	0	0	0
0.4609375	0	0	0
0.4619140625	0	0	0
0.462890625	0	0	0
0.4638671875	0	0	0
0.46484375	0	0	0
0.4658203125	0	0	0
0.466796875	0	0	0
0.4677734375	0	0	0
0.46875	0	0	0
0.4697265625	0	0	0
0.470703125	0	0	0
0.4716796875	0	0	0
0.47265625	0	0	0
0.4736328125	0	0	0
0.474609375	0	0	0
0.4755859375	0	0	0
0.4765625	0	0	0
0.4775390625	0	0	0
0.478515625	0	0	0
0.4794921875	0	0	0
0.48046875	0	0	0
0.4814453125	0	0	0
0.482421875	0	0	0
0.4833984375	0	0	0
0.484375	0	0	0
0.4853515625	0	0	0
0.486328125	0	0	0
0.4873046875	0	0	0
0.48828125	0	0	0
0.4892578125	0	0	0
0.490234375	0	0	0
0.4912109375	0	0	0
0.4921875	0	0	0
0.4931640625	0	0	0
0.494140625	0	0	0
0.4951171875	0	0	0
0.49609375	0	0	0
0.4970703125	0	0	0
0.498046875	0	0	0
0.4990234375	0	0	0
0.5	0	0	0
0.5009765625	0	0	0
0.501953125	0	0	0
0.5029296875	0	0	0
0.50390625	0	0	0
0.5048828125	0	0	0
0.505859375	0	0	0
0.5068359375	0	0	0
0.5078125	0	0	0
0.5087890625	0	0	0
0.509765625	0	0	0
0.5107421875	0	0	0
0.51171875	0	0	0
0.5126953125	0	0	0
0.513671875	0	0	0
0.5146484375	0	0	0
0.515625	0	0	0
0.5166015625	0	0	0
0.517578125	0	0	0
0.5185546875	0	0	0
0.51953125	0	0	0
0.5205078125	0	0	0
0.521484375	0	0	0
0.5224609375	0	0	0
0.5234375	0	0	0
0.5244140625	0	0	0
0.525390625	0	0	0
0.5263671875	0	0	0
0.52734375	0	0	0
0.5283203125	0	0	0
0.529296875	0	0	0
0.5302734375	0	0	0
0.53125	0	0	0
0.5322265625	0	0	0
0.533203125	0	0	0
0.5341796875	0	0	0
0.53515625	0	0	0
0.5361328125	0	0	0
0.537109375	0	0	0
0.5380859375	0	0	0
0.5390625	0	0	0
0.5400390625	0	0	0
0.541015625	0	0	0
0.5419921875	0	0	0
0.54296875	0	0	0
0.5439453125	0	0	0
0.544921875	0	0	0
0.5458984375	0	0	0
0.546875	0	0	0
0.5478515625	0	0	0
0.548828125	0	0	0
0.5498046875	0	0	0
0.55078125	0	0	0
0.5517578125	0	0	0
0.552734375	0	0	0
0.5537109375	0	0	0
0.5546875	0	0	0
0.5556640625	0	0	0
0.556640625	0	0	0
0.5576171875	0	0	0
0.55859375	0	0	0
0.5595703125	0	0	0
0.560546875	0	0	0
0.5615234375	0	0	0
0.5625	0	0	0
0.5634765625	0	0	0
0.564453125	0	0	0
0.5654296875	0	0	0
0.56640625	0	0	0
0.5673828125	0	0	0
0.568359375	0	0	0
0.5693359375	0	0	0
0.5703125	0	0	0
0.5712890625	0	0	0
0.572265625	0	0	0
0.5732421875	0	0	0
0.57421875	0	0	0
0.5751953125	0	0	0
0.576171875	0	0	0
0.5771484375	0	0	0
0.578125	0	0	0
0.5791015625	0	0	0
0.580078125	0	0	0
0.5810546875	0	0	0
0.58203125	0	0	0
0.5830078125	0	0	0
0.583984375	0	0	0
0.5849609375	0	0	0
0.5859375	0	0	0
0.5869140625	0	0	0
0.587890625	0	0	0
0.5888671875	0	0	0
0.58984375	0	0	0
0.5908203125	0	0	0
0.591796875	0	0	0
0.5927734375	0	0	0
0.59375	0	0	0
0.5947265625	0	0	0
0.595703125	0	0	0
0.5966796875	0	0	0
0.59765625	0	0	0
0.5986328125	0	0	0
0.599609375	0	0	0
0.6005859375	0	0	0
0.6015625	0	0	0
0.6025390625	0	0	0
0.603515625	0	0	0
0.6044921875	0	0	0
0.60546875	0	0	0
0.6064453125	0	0	0
0.607421875	0	0	0
0.6083984375	0	0	0
0.609375	0	0	0
0.6103515625	0	0	0
0.611328125	0	0	0
0.6123046875	0	0	0
0.61328125	0	0	0
0.6142578125	0	0	0
0.615234375	0	0	0
0.6162109375	0	0	0
0.6171875	0	0	0
0.6181640625	0	0	0
0.619140625	0	0	0
0.6201171875	0	0	0
0.62109375	0	0	0
0.6220703125	0	0	0
0.623046875	0	0	0
0.6240234375	0	0	0
0.625	0	0	0
0.6259765625	0	0	0
0.626953125	0	0	0
0.6279296875	0	0	0
0.62890625	0	0	0
0.6298828125	0	0	0
0.630859375	0	0	0
0.6318359375	0	0	0
0.6328125	0	0	0
0.6337890625	0	0	0
0.634765625	0	0	0
0.6357421875	0	0	0
0.63671875	0	0	0
0.6376953125	0	0	0
0.638671875	0	0	0
0.6396484375	0	0	0
0.640625	0	0	0
0.6416015625	0	0	0
0.642578125	0	0	0
0.6435546875	0	0	0
0.64453125	0	0	0
0.6455078125	0	0	0
0.646484375	0	0	0
0.6474609375	0	0	0
0.6484375	0	0	0
0.6494140625	0	0	0
0.650390625	0	0	0
0.6513671875	0	0	0
0.65234375	0	0	0
0.6533203125	0	0	0
0.654296875	0	0	0
0.6552734375	0	0	0
0.65625	0	0	0
0.6572265625	0	0	0
0.658203125	0	0	0
0.6591796875	0	0	0
0.66015625	0	0	0
0.6611328125	0	0	0
0.662109375	0	0	0
0.6630859375	0	0	0
0.6640625	0	0	0
0.6650390625	0	0	0
0.666015625	0	0	0
0.6669921875	0	0	0
0.66796875	0	0	0
0.6689453125	0	0	0
0.669921875	0	0	0
0.6708984375	0	0	0
0.671875	0	0	0
0.6728515625	0	0	0
0.673828125	0	0	0
0.6748046875	0	0	0
0.67578125	0	0	0
0.6767578125	0	0	0
0.677734375	0	0	0
0.6787109375	0	0	0
0.6796875	0	0	0
0.6806640625	0	0	0
0.681640625	0	0	0
0.6826171875	0	0	0
0.68359375	0	0	0
0.6845703125	0	0	0
0.685546875	0	0	0
0.6865234375	0	0	0
0.6875	0	0	0
0.6884765625	0	0	0
0.689453125	0	0	0
0.6904296875	0	0	0
0.69140625	0	0	0
0.6923828125	0	0	0
0.693359375	0	0	0
0.6943359375	0	0	0
0.6953125	0	0	0
0.6962890625	0	0	0
0.697265625	0	0	0
0.6982421875	0	0	0
0.69921875	0	0	0
0.7001953125	0	0	0
0.701171875	0	0	0
0.7021484375	0	0	0
0.703125	0	0	0
0.7041015625	0	0	0
0.705078125	0	0	0
0.7060546875	0	0	0
0.70703125	0	0	0
0.7080078125	0	0	0
0.708984375	0	0	0
0.7099609375	0	0	0
0.7109375	0	0	0
0.7119140625	0	0	0
0.712890625	0	0	0
0.7138671875	0	0	0
0.71484375	0	0	0
0.7158203125	0	0	0
0.716796875	0	0	0
0.7177734375	0	0	0
0.71875	0	0	0
0.7197265625	0	0	0
0.720703125	0	0	0
0.7216796875	0	0	0
0.72265625	0	0	0
0.7236328125	0	0	0
0.724609375	0	0	0
0.7255859375	0	0	0
0.7265625	0	0	0
0.7275390625	0	0	0
0.728515625	0	0	0
0.7294921875	0	0	0
0.73046875	0	0	0
0.7314453125	0	0	0
0.732421875	0	0	0
0.7333984375	0	0	0
0.734375	0	0	0
0.7353515625	0	0	0
0.736328125	0	0	0
0.7373046875	0	0	0
0.73828125	0	0	0
0.7392578125	0	0	0
0.740234375	0	0	0
0.7412109375	0	0	0
0.7421875	0	0	0
0.7431640625	0	0	0
0.744140625	0	0	0
0.7451171875	0	0	0
0.74609375	0	0	0
0.7470703125	0	0	0
0.748046875	0	0	0
0.7490234375	0	0	0
0.75	0	0	0
0.7509765625	0	0	0
0.751953125	0	0	0
0.7529296875	0	0	0
0.75390625	0	0	0
0.7548828125	0	0	0
0.755859375	0	0	0
0.7568359375	0	0	0
0.7578125	0	0	0
0.7587890625	0	0	0
0.759765625	0	0	0
0.7607421875	0	0	0
0.76171875	0	0	0
0.7626953125	0	0	0
0.763671875	0	0	0
0.7646484375	0	0	0
0.765625	0	0	0
0.7666015625	0	0	0
0.767578125	0	0	0
0.7685546875	0	0	0
0.76953125	0	0	0
0.7705078125	0	0	0
0.771484375	0	0	0
0.7724609375	0	0	0
0.7734375	0	0	0
0.7744140625	0	0	0
0.775390625	0	0	0
0.7763671875	0	0	0
0.77734375	0	0	0
0.7783203125	0	0	0
0.779296875	0	0	0
0.7802734375	0	0	0
0.78125	0	0	0
0.7822265625	0	0	0
0.783203125	0	0	0
0.7841796875	0	0	0
0.78515625	0	0	0
0.7861328125	0	0	0
0.787109375	0	0	0
0.7880859375	0	0	0
0.7890625	0	0	0
0.7900390625	0	0	0
0.791015625	0	0	0
0.7919921875	0	0	0
0.79296875	0	0	0
0.7939453125	0	0	0
0.794921875	0	0	0
0.7958984375	0	0	0
0.796875	0	0	0
0.7978515625	0	0	0
0.798828125	0	0	0
0.7998046875	0	0	0
0.80078125	0	0	0
0.8017578125	0	0	0
0.802734375	0	0	0
0.8037109375	0	0	0
0.8046875	0	0	0
0.8056640625	0	0	0
0.806640625	0	0	0
0.8076171875	0	0	0
0.80859375	0	0	0
0.8095703125	0	0	0
0.810546875	0	0	0
0.8115234375	0	0	0
0.8125	0	0	0
0.8134765625	0	0	0
0.814453125	0	0	0
0.8154296875	0	0	0
0.81640625	0	0	0
0.8173828125	0	0	0
0.818359375	0	0	0
0.8193359375	0	0	0
0.8203125	0	0	0
0.8212890625	0	0	0
0.822265625	0	0	0
0.8232421875	0	0	0
0.82421875	0	0	0
0.8251953125	0	0	0
0.826171875	0	0	0
0.8271484375	0	0	0
0.828125	0	0	0
0.8291015625	0	0	0
0.830078125	0	0	0
0.8310546875	0	0	0
0.83203125	0	0	0
0.8330078125	0	0	0
0.833984375	0	0	0
0.8349609375	0	0	0
0.8359375	0	0	0
0.8369140625	0	0	0
0.837890625	0	0	0
0.8388671875	0	0	0
0.83984375	0	0	0
0.8408203125	0	0	0
0.841796875	0	0	0
0.8427734375	0	0	0
0.84375	0	0	0
0.8447265625	0	0	0
0.845703125	0	0	0
0.8466796875	0	0	0
0.84765625	0	0	0
0.8486328125	0	0	0
0.849609375	0	0	0
0.8505859375	0	0	0
0.8515625	0	0	0
0.8525390625	0	0	0
0.853515625	0	0	0
0.8544921875	0	0	0
0.85546875	0	0	0
0.8564453125	0	0	0
0.857421875	0	0	0
0.8583984375	0	0	0
0.859375	0	0	0
0.8603515625	0	0	0
0.861328125	0	0	0
0.8623046875	0	0	0
0.86328125	0	0	0
0.8642578125	0	0	0
0.865234375	0	0	0
0.8662109375	0	0	0
0.8671875	0	0	0
0.8681640625	0	0	0
0.869140625	0	0	0
0.8701171875	0	0	0
0.87109375	0	0	0
0.8720703125	0	0	0
0.873046875	0	0	0
0.8740234375	0	0	0
0.875	0	0	0
0.8759765625	0	0	0
0.876953125	0	0	0
0.8779296875	0	0	0
0.87890625	0	0	0
0.8798828125	0	0	0
0.880859375	0	0	0
0.8818359375	0	0	0
0.8828125	0	0	0
0.8837890625	0	0	0
0.884765625	0	0	0
0.8857421875	0	0	0
0.88671875	0	0	0
0.8876953125	0	0	0
0.888671875	0	0	0
0.8896484375	0	0	0
0.890625	0	0	0
0.8916015625	0	0	0
0.892578125	0	0	0
0.8935546875	0	0	0
0.89453125	0	0	0
0.8955078125	0	0	0
0.896484375	0	0	0
0.8974609375	0	0	0
0.8984375	0	0	0
0.8994140625	0	0	0
0.900390625	0	0	0
0.9013671875	0	0	0
0.90234375	0	0	0
0.9033203125	0	0	0
0.904296875	0	0	0
0.9052734375	0	0	0
0.90625	0	0	0
0.9072265625	0	0	0
0.908203125	0	0	0
0.9091796875	0	0	0
0.91015625	0	0	0
0.9111328125	0	0	0
0.912109375	0	0	0
0.9130859375	0	0	0
0.9140625	0	0	0
0.9150390625	0	0	0
0.916015625	0	0	0
0.9169921875	0	0	0
0.91796875	0	0	0
0.9189453125	0	0	0
0.919921875	0	0	0
0.9208984375	0	0	0
0.921875	0	0	0
0.9228515625	0	0	0
0.923828125	0	0	0
0.9248046875	0	0	0
0.92578125	0	0	0
0.9267578125	0	0	0
0.927734375	0	0	0
0.9287109375	0	0	0
0.9296875	0	0	0
0.9306640625	0	0	0
0.931640625	0	0	0
0.9326171875	0	0	0
0.93359375	0	0	0
0.9345703125	0	0	0
0.935546875	0	0	0
0.9365234375	0	0	0
0.9375	0	0	0
0.9384765625	0	0	0
0.939453125	0	0	0
0.9404296875	0	0	0
0.94140625	0	0	0
0.9423828125	0	0	0
0.943359375	0	0	0
0.9443359375	0	0	0
0.9453125	0	0	0
0.9462890625	0	0	0
0.947265625	0	0	0
0.9482421875	0	0	0
0.94921875	0	0	0
0.9501953125	0	0	0
0.951171875	0	0	0
0.9521484375	0	0	0
0.953125	0	0	0
0.9541015625	0	0	0
0.955078125	0	0	0
0.9560546875	0	0	0
0.95703125	0	0	0
0.9580078125	0	0	0
0.958984375	0	0	0
0.9599609375	0	0	0
0.9609375	0	0	0
0.9619140625	0	0	0
0.962890625	0	0	0
0.9638671875	0	0	0
0.96484375	0	0	0
0.9658203125	0	0	0
0.966796875	0	0	0
0.9677734375	0	0	0
0.96875	0	0	0
0.9697265625	0	0	0
0.970703125	0	0	0
0.9716796875	0	0	0
0.97265625	0	0	0
0.9736328125	0	0	0
0.974609375	0	0	0
0.9755859375	0	0	0
0.9765625	0	0	0
0.9775390625	0	0	0
0.978515625	0	0	0
0.9794921875	0	0	0
0.98046875	0	0	0
0.9814453125	0	0	0
0.982421875	0	0	0
0.9833984375	0	0	0
0.984375	0	0	0
0.9853515625	0	0	0
0.986328125	0	0	0
0.9873046875	0	0	0
0.98828125	0	0	0
0.9892578125	0	0	0
0.990234375	0	0	0
0.9912109375	0	0	0
0.9921875	0	0	0
0.9931640625	0	0	0
0.994140625	0	0	0
0.9951171875	0	0	0
0.99609375	0	0	0
0.9970703125	0	0	0
0.998046875	0	0	0
0.9990234375	0	0	0
1	0	0	0


==> mr/M5bm200nf2000.txt <==
idt	nf2000_Exp	nf2000_SD	nf2000_Var
0.0009765625	0.0355655924479168	0.0157704808646371	0.000248708066701885
0.001953125	0.047589453125	0.00756858448477964	5.72834711032471e-05
0.0029296875	0.0380154947916667	0.00166925163206227	2.78640101114254e-06
0.00390625	0.0403328124999999	0.00918876920737734	8.4433479546446e-05
0.0048828125	0.0235477864583334	0.00902165611079948	8.13902789815256e-05
0.005859375	0.0135874348958333	0.00773625851450978	5.9849695803325e-05
0.0068359375	0.0594945963541666	0.0218216727406538	0.000476185401200193
0.0078125	0.0643087239583334	0.0073308636743407	5.3741562211768e-05
0.0087890625	0.0486056640625	0.0126958977414184	0.000161185819460553
0.009765625	0.0293664713541667	0.0141570721975251	0.000200422693205939
0.0107421875	0.0258821614583333	0.0111965377928607	0.000125362458546957
0.01171875	0.0310917317708333	0.0120397909107479	0.000144956565174527
0.0126953125	0.037442578125	0.0104419066924942	0.000109033415374755
0.013671875	0.0339182291666667	0.00769268886817665	5.9177462022569e-05
0.0146484375	0.0302422526041667	0.00493945958607155	2.43982610024341e-05
0.015625	0.0294966145833333	0.00473554791862848	2.24254140896265e-05
0.0166015625	0.0315453125	0.00518399992128843	2.68738551839184e-05
0.017578125	0.0327046875	0.00520752340056658	2.71182999674485e-05
0.0185546875	0.0346037760416667	0.00617495919307204	3.81301210361049e-05
0.01953125	0.0358833333333334	0.00735442284156779	5.4087535332574e-05
0.0205078125	0.0347755859375	0.00785551320777537	6.17090877575333e-05
0.021484375	0.034905859375	0.0113844797289734	0.000129606378699407
0.0224609375	0.0376934244791667	0.0129539776740526	0.000167805537579853
0.0234375	0.040937890625	0.0126196042462856	0.000159254411332871
0.0244140625	0.0429283203125	0.0104852836373573	0.000109941172955832
0.025390625	0.042694140625	0.00780613816385401	6.0935793033178e-05
0.0263671875	0.0413268229166667	0.00656958465032272	4.31594424777559e-05
0.02734375	0.0401397135416667	0.00689722301360079	4.75716852993443e-05
0.0283203125	0.0394222005208333	0.00728202189954987	5.30278429455239e-05
0.029296875	0.0376359375	0.006839748644954	4.67821615261501e-05
0.0302734375	0.0369268229166667	0.00775623237306611	6.01591406249988e-05
0.03125	0.0344074869791667	0.00672289166969437	4.51972724024459e-05
0.0322265625	0.0341071614583333	0.00648774653370385	4.20908550855864e-05
0.033203125	0.0335323567708333	0.0061953984808946	3.83829623370711e-05
0.0341796875	0.0333283854166667	0.00539345653291061	2.90893733723961e-05
0.03515625	0.0330244140625	0.00496182938749393	2.46197508705984e-05
0.0361328125	0.0329559895833333	0.00524691616655895	2.75301292588976e-05
0.037109375	0.0324458333333334	0.0055153997497382	3.04196343994122e-05
0.0380859375	0.0326423828125	0.00479922024035839	2.30325149154656e-05
0.0390625	0.0331630859375	0.00488288731496496	2.38425885306457e-05
0.0400390625	0.0333348958333333	0.00498013710088582	2.48017655436195e-05
0.041015625	0.0336662760416667	0.00517054840786554	2.67345708380808e-05
0.0419921875	0.0340156901041667	0.00500755148363597	2.50755718612648e-05
0.04296875	0.0344647135416667	0.00514425289620433	2.64633378601067e-05
0.0439453125	0.0356893880208333	0.00572428624360186	3.27674529986895e-05
0.044921875	0.0354859375	0.00513151731529157	2.63324699571372e-05
0.0458984375	0.035773046875	0.00496945018044154	2.46954350958904e-05
0.046875	0.0357015625	0.0052493527226334	2.75557040066187e-05
0.0478515625	0.0362189453125	0.00520204677199713	2.70612906180458e-05
0.048828125	0.0362244791666667	0.00535941277799879	2.87233053249767e-05
0.0498046875	0.0354371744791667	0.00518638906366847	2.689863151974e-05
0.05078125	0.0364247395833333	0.00532295287516212	2.83338273111967e-05
0.0517578125	0.0353106770833334	0.00523834436975176	2.74402517361099e-05
0.052734375	0.0352615234375	0.00530778484095816	2.81725799179053e-05
0.0537109375	0.0347196614583333	0.00487243792120306	2.37406512959776e-05
0.0546875	0.034321875	0.00484161673173742	2.34412525770397e-05
0.0556640625	0.0343856770833333	0.00462455215989379	2.13864826795784e-05
0.056640625	0.0337735677083333	0.00442244537041821	1.95580230543334e-05
0.0576171875	0.0339685546875	0.00466834135932606	2.17934110471943e-05
0.05859375	0.0345350911458333	0.00458337195131634	2.10072984441134e-05
0.0595703125	0.0343229817708333	0.0046455350812622	2.15809961912378e-05
0.060546875	0.0345567708333334	0.0042175775280458	1.77879602050769e-05
0.0615234375	0.0343229817708333	0.00415632291470143	1.72750201712722e-05
0.0625	0.0343479166666667	0.00380485022574371	1.4476885240342e-05
0.0634765625	0.033550390625	0.00453998296203258	2.06114452955461e-05
0.064453125	0.0338488932291667	0.00419064230311997	1.75614829126987e-05
0.0654296875	0.033612890625	0.00385573740471364	1.48667109341079e-05
0.06640625	0.0339374348958334	0.00345556257485019	1.19409127087053e-05
0.0673828125	0.0346131510416667	0.00315153652439566	9.93218246459989e-06
0.068359375	0.0342265625	0.00347868590545289	1.21012556287966e-05
0.0693359375	0.0340447265625	0.00327031628905723	1.0694968630473e-05
0.0703125	0.0339074869791667	0.00315484113583121	9.95302259233278e-06
0.0712890625	0.0337911458333333	0.00344582385700359	1.18737020534951e-05
0.072265625	0.0341940755208333	0.00311368241326497	9.69501817067557e-06
0.0732421875	0.0335917317708333	0.00316435722261538	1.00131566323181e-05
0.07421875	0.0339131510416667	0.00322339372611866	1.03902671135811e-05
0.0751953125	0.0336377604166667	0.00320408595214577	1.02661667887379e-05
0.076171875	0.0336591796875	0.00288816713421787	8.34150939517625e-06
0.0771484375	0.033222265625	0.00311616478617268	9.71048297458265e-06
0.078125	0.0335272786458333	0.00305475143725602	9.33150634341772e-06
0.0791015625	0.03336484375	0.00291067801530691	8.472046508791e-06
0.080078125	0.0328449869791667	0.00282945284849716	8.0058034218687e-06
0.0810546875	0.032698046875	0.00278347946971167	7.74775795830637e-06
0.08203125	0.032506640625	0.00269975479017182	7.28867592705569e-06
0.0830078125	0.0324444010416667	0.00265195754263038	7.03287880791416e-06
0.083984375	0.0316229166666667	0.0027872522598513	7.76877516004619e-06
0.0849609375	0.0315244791666667	0.00266778266442699	7.11706434461715e-06
0.0859375	0.031013671875	0.00272473895798988	7.42420238918778e-06
0.0869140625	0.0307627604166667	0.00260703629652712	6.79663825140983e-06
0.087890625	0.030547265625	0.00264251353651443	6.98287779066198e-06
0.0888671875	0.0302326171875	0.00264356065677811	6.98841294606513e-06
0.08984375	0.0299365885416667	0.00267140708152448	7.13641579521914e-06
0.0908203125	0.0293708984375	0.00274960372921087	7.56032066769031e-06
0.091796875	0.0290848307291667	0.00239570007042053	5.73937882741295e-06
0.0927734375	0.02878984375	0.0025499558122915	6.5022746446392e-06
0.09375	0.0281550130208333	0.00241789098748479	5.84619682736018e-06
0.0947265625	0.0278974609375	0.00248676780348429	6.18401410844608e-06
0.095703125	0.0274793619791667	0.00269467184839727	7.26125637054474e-06
0.0966796875	0.0272946614583333	0.0025355857974514	6.42919533623727e-06
0.09765625	0.0268656901041667	0.00248793011157177	6.1897962400655e-06
0.0986328125	0.0266297526041667	0.00269105307609475	7.24176665835904e-06
0.099609375	0.0262786458333333	0.00266242930398543	7.08852979872034e-06
0.1005859375	0.0258676432291667	0.00281166201392318	7.90544328053858e-06
0.1015625	0.0254947916666667	0.00274211887081728	7.51921590169224e-06
0.1025390625	0.0249955078125	0.00293084282702959	8.5898396767508e-06
0.103515625	0.0245375	0.00306302365624695	9.38211391872845e-06
0.1044921875	0.024490234375	0.00349804602681615	1.22363260057243e-05
0.10546875	0.0241753255208333	0.00363386411318783	1.32049683931143e-05
0.1064453125	0.0237720703125	0.00403201540545299	1.62571482298103e-05
0.107421875	0.0234033203125	0.00406526336586281	1.65263662338262e-05
0.1083984375	0.0229900390625	0.00419096232437929	1.75641652043666e-05
0.109375	0.0225527994791667	0.00423985029949969	1.79763305621677e-05
0.1103515625	0.0223806640625	0.00526568968157437	2.77274878226388e-05
0.111328125	0.022424609375	0.00557802402835939	3.11143520609548e-05
0.1123046875	0.0224617838541667	0.00611577745084202	3.74027338282277e-05
0.11328125	0.0217776041666667	0.00596408279704657	3.55702836100269e-05
0.1142578125	0.0217100911458333	0.00589721236205909	3.47771136432225e-05
0.115234375	0.0211701171875	0.00624480384008877	3.89975750011875e-05
0.1162109375	0.0208531901041667	0.0064546361615777	4.16623279783466e-05
0.1171875	0.0208125651041667	0.00724620630358406	5.25075057941013e-05
0.1181640625	0.02049765625	0.00702549028175273	4.9357513699002e-05
0.119140625	0.0206235026041667	0.00743355841844702	5.52577907604646e-05
0.1201171875	0.0204561848958333	0.00808305891980407	6.53358415010242e-05
0.12109375	0.0198225911458333	0.008385743539572	7.03206947114736e-05
0.1220703125	0.0195901041666667	0.00880785808165333	7.75783639865459e-05
0.123046875	0.0187705729166667	0.00873114223026877	7.62328446451828e-05
0.1240234375	0.0182701822916667	0.0090257018403748	8.14632937113451e-05
0.125	0.0174807291666667	0.00884496611052975	7.82334254964197e-05
0.1259765625	0.0169647135416667	0.00895692636628005	8.02265299309627e-05
0.126953125	0.0160004557291667	0.00888013757546616	7.8856843359206e-05
0.1279296875	0.0156516927083333	0.00959227600813536	9.20117590162492e-05
0.12890625	0.0148662760416667	0.00942280065642342	8.87891722106935e-05
0.1298828125	0.0136352864583333	0.00904919555067407	8.18879401143393e-05
0.130859375	0.0130865885416667	0.00960980529097452	9.23483577304418e-05
0.1318359375	0.0122401041666667	0.00983605693792764	9.67480160861545e-05
0.1328125	0.0111778645833333	0.00938475836169364	8.80736895073786e-05
0.1337890625	0.0101899739583333	0.00904814768288474	8.18689764912924e-05
0.134765625	0.00925182291666666	0.00857857688690976	7.35919814046224e-05
0.1357421875	0.00842363281249999	0.00816848953326039	6.67242212549846e-05
0.13671875	0.00747805989583332	0.0077134898576321	5.94979257837932e-05
0.1376953125	0.00648339843749999	0.00724139699927663	5.24378305011325e-05
0.138671875	0.00565781249999999	0.00684862822002288	4.69037084960938e-05
0.1396484375	0.0050087890625	0.00642333702900253	4.12592585881551e-05
0.140625	0.00469993489583333	0.00674128220432093	4.5444885758294e-05
0.1416015625	0.00395221354166666	0.00607815650737826	3.69439865281847e-05
0.142578125	0.003409375	0.00578612759354253	3.34792725287543e-05
0.1435546875	0.00288209635416667	0.00553767003816579	3.06657894515991e-05
0.14453125	0.00222779947916667	0.00458432469553103	2.10160329140557e-05
0.1455078125	0.00188860677083333	0.00410804966017503	1.68760720104641e-05
0.146484375	0.0016576171875	0.00391699048536626	1.53428144624498e-05
0.1474609375	0.0014359375	0.00373961601221794	1.39847279188368e-05
0.1484375	0.0012158203125	0.003443243957497	1.18559289508396e-05
0.1494140625	0.000965104166666667	0.00285179334586912	8.13272528754341e-06
0.150390625	0.000744791666666667	0.00255159135085666	6.51061842176649e-06
0.1513671875	0.000669075520833333	0.00251202439951537	6.31026658376058e-06
0.15234375	0.000594270833333333	0.00231810808233357	5.37362508138021e-06
0.1533203125	0.000455924479166667	0.00198144035614899	3.92610588497586e-06
0.154296875	0.0003955078125	0.00187913201998668	3.53113714853923e-06
0.1552734375	0.00027890625	0.00146071951823723	2.1337015109592e-06
0.15625	0.000235481770833333	0.00135205462895015	1.82805171966553e-06
0.1572265625	0.0001888671875	0.00117845663163895	1.38876003265381e-06
0.158203125	0.000116080729166667	0.00081309425206601	6.61122262742784e-07
0.1591796875	0.0001076171875	0.00080541246071349	6.48689231872559e-07
0.16015625	8.00130208333333e-05	0.000616467909528518	3.80032683478461e-07
0.1611328125	3.79557291666667e-05	0.00037958526979323	1.44084977044e-07
0.162109375	3.37239583333333e-05	0.000365572945420465	1.33643578423394e-07
0.1630859375	3.37239583333333e-05	0.000365572945420465	1.33643578423394e-07
0.1640625	4.23177083333333e-06	5.9696473872284e-05	3.56366899278429e-09
0.1650390625	4.23177083333333e-06	5.9696473872284e-05	3.56366899278429e-09
0.166015625	0	0	0
0.1669921875	0	0	0
0.16796875	0	0	0
0.1689453125	0	0	0
0.169921875	0	0	0
0.1708984375	0	0	0
0.171875	0	0	0
0.1728515625	0	0	0
0.173828125	0	0	0
0.1748046875	0	0	0
0.17578125	0	0	0
0.1767578125	0	0	0
0.177734375	0	0	0
0.1787109375	0	0	0
0.1796875	0	0	0
0.1806640625	0	0	0
0.181640625	0	0	0
0.1826171875	0	0	0
0.18359375	0	0	0
0.1845703125	0	0	0
0.185546875	0	0	0
0.1865234375	0	0	0
0.1875	0	0	0
0.1884765625	0	0	0
0.189453125	0	0	0
0.1904296875	0	0	0
0.19140625	0	0	0
0.1923828125	0	0	0
0.193359375	0	0	0
0.1943359375	0	0	0
0.1953125	0	0	0
0.1962890625	0	0	0
0.197265625	0	0	0
0.1982421875	0	0	0
0.19921875	0	0	0
0.2001953125	0	0	0
0.201171875	0	0	0
0.2021484375	0	0	0
0.203125	0	0	0
0.2041015625	0	0	0
0.205078125	0	0	0
0.2060546875	0	0	0
0.20703125	0	0	0
0.2080078125	0	0	0
0.208984375	0	0	0
0.2099609375	0	0	0
0.2109375	0	0	0
0.2119140625	0	0	0
0.212890625	0	0	0
0.2138671875	0	0	0
0.21484375	0	0	0
0.2158203125	0	0	0
0.216796875	0	0	0
0.2177734375	0	0	0
0.21875	0	0	0
0.2197265625	0	0	0
0.220703125	0	0	0
0.2216796875	0	0	0
0.22265625	0	0	0
0.2236328125	0	0	0
0.224609375	0	0	0
0.2255859375	0	0	0
0.2265625	0	0	0
0.2275390625	0	0	0
0.228515625	0	0	0
0.2294921875	0	0	0
0.23046875	0	0	0
0.2314453125	0	0	0
0.232421875	0	0	0
0.2333984375	0	0	0
0.234375	0	0	0
0.2353515625	0	0	0
0.236328125	0	0	0
0.2373046875	0	0	0
0.23828125	0	0	0
0.2392578125	0	0	0
0.240234375	0	0	0
0.2412109375	0	0	0
0.2421875	0	0	0
0.2431640625	0	0	0
0.244140625	0	0	0
0.2451171875	0	0	0
0.24609375	0	0	0
0.2470703125	0	0	0
0.248046875	0	0	0
0.2490234375	0	0	0
0.25	0	0	0
0.2509765625	0	0	0
0.251953125	0	0	0
0.2529296875	0	0	0
0.25390625	0	0	0
0.2548828125	0	0	0
0.255859375	0	0	0
0.2568359375	0	0	0
0.2578125	0	0	0
0.2587890625	0	0	0
0.259765625	0	0	0
0.2607421875	0	0	0
0.26171875	0	0	0
0.2626953125	0	0	0
0.263671875	0	0	0
0.2646484375	0	0	0
0.265625	0	0	0
0.2666015625	0	0	0
0.267578125	0	0	0
0.2685546875	0	0	0
0.26953125	0	0	0
0.2705078125	0	0	0
0.271484375	0	0	0
0.2724609375	0	0	0
0.2734375	0	0	0
0.2744140625	0	0	0
0.275390625	0	0	0
0.2763671875	0	0	0
0.27734375	0	0	0
0.2783203125	0	0	0
0.279296875	0	0	0
0.2802734375	0	0	0
0.28125	0	0	0
0.2822265625	0	0	0
0.283203125	0	0	0
0.2841796875	0	0	0
0.28515625	0	0	0
0.2861328125	0	0	0
0.287109375	0	0	0
0.2880859375	0	0	0
0.2890625	0	0	0
0.2900390625	0	0	0
0.291015625	0	0	0
0.2919921875	0	0	0
0.29296875	0	0	0
0.2939453125	0	0	0
0.294921875	0	0	0
0.2958984375	0	0	0
0.296875	0	0	0
0.2978515625	0	0	0
0.298828125	0	0	0
0.2998046875	0	0	0
0.30078125	0	0	0
0.3017578125	0	0	0
0.302734375	0	0	0
0.3037109375	0	0	0
0.3046875	0	0	0
0.3056640625	0	0	0
0.306640625	0	0	0
0.3076171875	0	0	0
0.30859375	0	0	0
0.3095703125	0	0	0
0.310546875	0	0	0
0.3115234375	0	0	0
0.3125	0	0	0
0.3134765625	0	0	0
0.314453125	0	0	0
0.3154296875	0	0	0
0.31640625	0	0	0
0.3173828125	0	0	0
0.318359375	0	0	0
0.3193359375	0	0	0
0.3203125	0	0	0
0.3212890625	0	0	0
0.322265625	0	0	0
0.3232421875	0	0	0
0.32421875	0	0	0
0.3251953125	0	0	0
0.326171875	0	0	0
0.3271484375	0	0	0
0.328125	0	0	0
0.3291015625	0	0	0
0.330078125	0	0	0
0.3310546875	0	0	0
0.33203125	0	0	0
0.3330078125	0	0	0
0.333984375	0	0	0
0.3349609375	0	0	0
0.3359375	0	0	0
0.3369140625	0	0	0
0.337890625	0	0	0
0.3388671875	0	0	0
0.33984375	0	0	0
0.3408203125	0	0	0
0.341796875	0	0	0
0.3427734375	0	0	0
0.34375	0	0	0
0.3447265625	0	0	0
0.345703125	0	0	0
0.3466796875	0	0	0
0.34765625	0	0	0
0.3486328125	0	0	0
0.349609375	0	0	0
0.3505859375	0	0	0
0.3515625	0	0	0
0.3525390625	0	0	0
0.353515625	0	0	0
0.3544921875	0	0	0
0.35546875	0	0	0
0.3564453125	0	0	0
0.357421875	0	0	0
0.3583984375	0	0	0
0.359375	0	0	0
0.3603515625	0	0	0
0.361328125	0	0	0
0.3623046875	0	0	0
0.36328125	0	0	0
0.3642578125	0	0	0
0.365234375	0	0	0
0.3662109375	0	0	0
0.3671875	0	0	0
0.3681640625	0	0	0
0.369140625	0	0	0
0.3701171875	0	0	0
0.37109375	0	0	0
0.3720703125	0	0	0
0.373046875	0	0	0
0.3740234375	0	0	0
0.375	0	0	0
0.3759765625	0	0	0
0.376953125	0	0	0
0.3779296875	0	0	0
0.37890625	0	0	0
0.3798828125	0	0	0
0.380859375	0	0	0
0.3818359375	0	0	0
0.3828125	0	0	0
0.3837890625	0	0	0
0.384765625	0	0	0
0.3857421875	0	0	0
0.38671875	0	0	0
0.3876953125	0	0	0
0.388671875	0	0	0
0.3896484375	0	0	0
0.390625	0	0	0
0.3916015625	0	0	0
0.392578125	0	0	0
0.3935546875	0	0	0
0.39453125	0	0	0
0.3955078125	0	0	0
0.396484375	0	0	0
0.3974609375	0	0	0
0.3984375	0	0	0
0.3994140625	0	0	0
0.400390625	0	0	0
0.4013671875	0	0	0
0.40234375	0	0	0
0.4033203125	0	0	0
0.404296875	0	0	0
0.4052734375	0	0	0
0.40625	0	0	0
0.4072265625	0	0	0
0.408203125	0	0	0
0.4091796875	0	0	0
0.41015625	0	0	0
0.4111328125	0	0	0
0.412109375	0	0	0
0.4130859375	0	0	0
0.4140625	0	0	0
0.4150390625	0	0	0
0.416015625	0	0	0
0.4169921875	0	0	0
0.41796875	0	0	0
0.4189453125	0	0	0
0.419921875	0	0	0
0.4208984375	0	0	0
0.421875	0	0	0
0.4228515625	0	0	0
0.423828125	0	0	0
0.4248046875	0	0	0
0.42578125	0	0	0
0.4267578125	0	0	0
0.427734375	0	0	0
0.4287109375	0	0	0
0.4296875	0	0	0
0.4306640625	0	0	0
0.431640625	0	0	0
0.4326171875	0	0	0
0.43359375	0	0	0
0.4345703125	0	0	0
0.435546875	0	0	0
0.4365234375	0	0	0
0.4375	0	0	0
0.4384765625	0	0	0
0.439453125	0	0	0
0.4404296875	0	0	0
0.44140625	0	0	0
0.4423828125	0	0	0
0.443359375	0	0	0
0.4443359375	0	0	0
0.4453125	0	0	0
0.4462890625	0	0	0
0.447265625	0	0	0
0.4482421875	0	0	0
0.44921875	0	0	0
0.4501953125	0	0	0
0.451171875	0	0	0
0.4521484375	0	0	0
0.453125	0	0	0
0.4541015625	0	0	0
0.455078125	0	0	0
0.4560546875	0	0	0
0.45703125	0	0	0
0.4580078125	0	0	0
0.458984375	0	0	0
0.4599609375	0	0	0
0.4609375	0	0	0
0.4619140625	0	0	0
0.462890625	0	0	0
0.4638671875	0	0	0
0.46484375	0	0	0
0.4658203125	0	0	0
0.466796875	0	0	0
0.4677734375	0	0	0
0.46875	0	0	0
0.4697265625	0	0	0
0.470703125	0	0	0
0.4716796875	0	0	0
0.47265625	0	0	0
0.4736328125	0	0	0
0.474609375	0	0	0
0.4755859375	0	0	0
0.4765625	0	0	0
0.4775390625	0	0	0
0.478515625	0	0	0
0.4794921875	0	0	0
0.48046875	0	0	0
0.4814453125	0	0	0
0.482421875	0	0	0
0.4833984375	0	0	0
0.484375	0	0	0
0.4853515625	0	0	0
0.486328125	0	0	0
0.4873046875	0	0	0
0.48828125	0	0	0
0.4892578125	0	0	0
0.490234375	0	0	0
0.4912109375	0	0	0
0.4921875	0	0	0
0.4931640625	0	0	0
0.494140625	0	0	0
0.4951171875	0	0	0
0.49609375	0	0	0
0.4970703125	0	0	0
0.498046875	0	0	0
0.4990234375	0	0	0
0.5	0	0	0
0.5009765625	0	0	0
0.501953125	0	0	0
0.5029296875	0	0	0
0.50390625	0	0	0
0.5048828125	0	0	0
0.505859375	0	0	0
0.5068359375	0	0	0
0.5078125	0	0	0
0.5087890625	0	0	0
0.509765625	0	0	0
0.5107421875	0	0	0
0.51171875	0	0	0
0.5126953125	0	0	0
0.513671875	0	0	0
0.5146484375	0	0	0
0.515625	0	0	0
0.5166015625	0	0	0
0.517578125	0	0	0
0.5185546875	0	0	0
0.51953125	0	0	0
0.5205078125	0	0	0
0.521484375	0	0	0
0.5224609375	0	0	0
0.5234375	0	0	0
0.5244140625	0	0	0
0.525390625	0	0	0
0.5263671875	0	0	0
0.52734375	0	0	0
0.5283203125	0	0	0
0.529296875	0	0	0
0.5302734375	0	0	0
0.53125	0	0	0
0.5322265625	0	0	0
0.533203125	0	0	0
0.5341796875	0	0	0
0.53515625	0	0	0
0.5361328125	0	0	0
0.537109375	0	0	0
0.5380859375	0	0	0
0.5390625	0	0	0
0.5400390625	0	0	0
0.541015625	0	0	0
0.5419921875	0	0	0
0.54296875	0	0	0
0.5439453125	0	0	0
0.544921875	0	0	0
0.5458984375	0	0	0
0.546875	0	0	0
0.5478515625	0	0	0
0.548828125	0	0	0
0.5498046875	0	0	0
0.55078125	0	0	0
0.5517578125	0	0	0
0.552734375	0	0	0
0.5537109375	0	0	0
0.5546875	0	0	0
0.5556640625	0	0	0
0.556640625	0	0	0
0.5576171875	0	0	0
0.55859375	0	0	0
0.5595703125	0	0	0
0.560546875	0	0	0
0.5615234375	0	0	0
0.5625	0	0	0
0.5634765625	0	0	0
0.564453125	0	0	0
0.5654296875	0	0	0
0.56640625	0	0	0
0.5673828125	0	0	0
0.568359375	0	0	0
0.5693359375	0	0	0
0.5703125	0	0	0
0.5712890625	0	0	0
0.572265625	0	0	0
0.5732421875	0	0	0
0.57421875	0	0	0
0.5751953125	0	0	0
0.576171875	0	0	0
0.5771484375	0	0	0
0.578125	0	0	0
0.5791015625	0	0	0
0.580078125	0	0	0
0.5810546875	0	0	0
0.58203125	0	0	0
0.5830078125	0	0	0
0.583984375	0	0	0
0.5849609375	0	0	0
0.5859375	0	0	0
0.5869140625	0	0	0
0.587890625	0	0	0
0.5888671875	0	0	0
0.58984375	0	0	0
0.5908203125	0	0	0
0.591796875	0	0	0
0.5927734375	0	0	0
0.59375	0	0	0
0.5947265625	0	0	0
0.595703125	0	0	0
0.5966796875	0	0	0
0.59765625	0	0	0
0.5986328125	0	0	0
0.599609375	0	0	0
0.6005859375	0	0	0
0.6015625	0	0	0
0.6025390625	0	0	0
0.603515625	0	0	0
0.6044921875	0	0	0
0.60546875	0	0	0
0.6064453125	0	0	0
0.607421875	0	0	0
0.6083984375	0	0	0
0.609375	0	0	0
0.6103515625	0	0	0
0.611328125	0	0	0
0.6123046875	0	0	0
0.61328125	0	0	0
0.6142578125	0	0	0
0.615234375	0	0	0
0.6162109375	0	0	0
0.6171875	0	0	0
0.6181640625	0	0	0
0.619140625	0	0	0
0.6201171875	0	0	0
0.62109375	0	0	0
0.6220703125	0	0	0
0.623046875	0	0	0
0.6240234375	0	0	0
0.625	0	0	0
0.6259765625	0	0	0
0.626953125	0	0	0
0.6279296875	0	0	0
0.62890625	0	0	0
0.6298828125	0	0	0
0.630859375	0	0	0
0.6318359375	0	0	0
0.6328125	0	0	0
0.6337890625	0	0	0
0.634765625	0	0	0
0.6357421875	0	0	0
0.63671875	0	0	0
0.6376953125	0	0	0
0.638671875	0	0	0
0.6396484375	0	0	0
0.640625	0	0	0
0.6416015625	0	0	0
0.642578125	0	0	0
0.6435546875	0	0	0
0.64453125	0	0	0
0.6455078125	0	0	0
0.646484375	0	0	0
0.6474609375	0	0	0
0.6484375	0	0	0
0.6494140625	0	0	0
0.650390625	0	0	0
0.6513671875	0	0	0
0.65234375	0	0	0
0.6533203125	0	0	0
0.654296875	0	0	0
0.6552734375	0	0	0
0.65625	0	0	0
0.6572265625	0	0	0
0.658203125	0	0	0
0.6591796875	0	0	0
0.66015625	0	0	0
0.6611328125	0	0	0
0.662109375	0	0	0
0.6630859375	0	0	0
0.6640625	0	0	0
0.6650390625	0	0	0
0.666015625	0	0	0
0.6669921875	0	0	0
0.66796875	0	0	0
0.6689453125	0	0	0
0.669921875	0	0	0
0.6708984375	0	0	0
0.671875	0	0	0
0.6728515625	0	0	0
0.673828125	0	0	0
0.6748046875	0	0	0
0.67578125	0	0	0
0.6767578125	0	0	0
0.677734375	0	0	0
0.6787109375	0	0	0
0.6796875	0	0	0
0.6806640625	0	0	0
0.681640625	0	0	0
0.6826171875	0	0	0
0.68359375	0	0	0
0.6845703125	0	0	0
0.685546875	0	0	0
0.6865234375	0	0	0
0.6875	0	0	0
0.6884765625	0	0	0
0.689453125	0	0	0
0.6904296875	0	0	0
0.69140625	0	0	0
0.6923828125	0	0	0
0.693359375	0	0	0
0.6943359375	0	0	0
0.6953125	0	0	0
0.6962890625	0	0	0
0.697265625	0	0	0
0.6982421875	0	0	0
0.69921875	0	0	0
0.7001953125	0	0	0
0.701171875	0	0	0
0.7021484375	0	0	0
0.703125	0	0	0
0.7041015625	0	0	0
0.705078125	0	0	0
0.7060546875	0	0	0
0.70703125	0	0	0
0.7080078125	0	0	0
0.708984375	0	0	0
0.7099609375	0	0	0
0.7109375	0	0	0
0.7119140625	0	0	0
0.712890625	0	0	0
0.7138671875	0	0	0
0.71484375	0	0	0
0.7158203125	0	0	0
0.716796875	0	0	0
0.7177734375	0	0	0
0.71875	0	0	0
0.7197265625	0	0	0
0.720703125	0	0	0
0.7216796875	0	0	0
0.72265625	0	0	0
0.7236328125	0	0	0
0.724609375	0	0	0
0.7255859375	0	0	0
0.7265625	0	0	0
0.7275390625	0	0	0
0.728515625	0	0	0
0.7294921875	0	0	0
0.73046875	0	0	0
0.7314453125	0	0	0
0.732421875	0	0	0
0.7333984375	0	0	0
0.734375	0	0	0
0.7353515625	0	0	0
0.736328125	0	0	0
0.7373046875	0	0	0
0.73828125	0	0	0
0.7392578125	0	0	0
0.740234375	0	0	0
0.7412109375	0	0	0
0.7421875	0	0	0
0.7431640625	0	0	0
0.744140625	0	0	0
0.7451171875	0	0	0
0.74609375	0	0	0
0.7470703125	0	0	0
0.748046875	0	0	0
0.7490234375	0	0	0
0.75	0	0	0
0.7509765625	0	0	0
0.751953125	0	0	0
0.7529296875	0	0	0
0.75390625	0	0	0
0.7548828125	0	0	0
0.755859375	0	0	0
0.7568359375	0	0	0
0.7578125	0	0	0
0.7587890625	0	0	0
0.759765625	0	0	0
0.7607421875	0	0	0
0.76171875	0	0	0
0.7626953125	0	0	0
0.763671875	0	0	0
0.7646484375	0	0	0
0.765625	0	0	0
0.7666015625	0	0	0
0.767578125	0	0	0
0.7685546875	0	0	0
0.76953125	0	0	0
0.7705078125	0	0	0
0.771484375	0	0	0
0.7724609375	0	0	0
0.7734375	0	0	0
0.7744140625	0	0	0
0.775390625	0	0	0
0.7763671875	0	0	0
0.77734375	0	0	0
0.7783203125	0	0	0
0.779296875	0	0	0
0.7802734375	0	0	0
0.78125	0	0	0
0.7822265625	0	0	0
0.783203125	0	0	0
0.7841796875	0	0	0
0.78515625	0	0	0
0.7861328125	0	0	0
0.787109375	0	0	0
0.7880859375	0	0	0
0.7890625	0	0	0
0.7900390625	0	0	0
0.791015625	0	0	0
0.7919921875	0	0	0
0.79296875	0	0	0
0.7939453125	0	0	0
0.794921875	0	0	0
0.7958984375	0	0	0
0.796875	0	0	0
0.7978515625	0	0	0
0.798828125	0	0	0
0.7998046875	0	0	0
0.80078125	0	0	0
0.8017578125	0	0	0
0.802734375	0	0	0
0.8037109375	0	0	0
0.8046875	0	0	0
0.8056640625	0	0	0
0.806640625	0	0	0
0.8076171875	0	0	0
0.80859375	0	0	0
0.8095703125	0	0	0
0.810546875	0	0	0
0.8115234375	0	0	0
0.8125	0	0	0
0.8134765625	0	0	0
0.814453125	0	0	0
0.8154296875	0	0	0
0.81640625	0	0	0
0.8173828125	0	0	0
0.818359375	0	0	0
0.8193359375	0	0	0
0.8203125	0	0	0
0.8212890625	0	0	0
0.822265625	0	0	0
0.8232421875	0	0	0
0.82421875	0	0	0
0.8251953125	0	0	0
0.826171875	0	0	0
0.8271484375	0	0	0
0.828125	0	0	0
0.8291015625	0	0	0
0.830078125	0	0	0
0.8310546875	0	0	0
0.83203125	0	0	0
0.8330078125	0	0	0
0.833984375	0	0	0
0.8349609375	0	0	0
0.8359375	0	0	0
0.8369140625	0	0	0
0.837890625	0	0	0
0.8388671875	0	0	0
0.83984375	0	0	0
0.8408203125	0	0	0
0.841796875	0	0	0
0.8427734375	0	0	0
0.84375	0	0	0
0.8447265625	0	0	0
0.845703125	0	0	0
0.8466796875	0	0	0
0.84765625	0	0	0
0.8486328125	0	0	0
0.849609375	0	0	0
0.8505859375	0	0	0
0.8515625	0	0	0
0.8525390625	0	0	0
0.853515625	0	0	0
0.8544921875	0	0	0
0.85546875	0	0	0
0.8564453125	0	0	0
0.857421875	0	0	0
0.8583984375	0	0	0
0.859375	0	0	0
0.8603515625	0	0	0
0.861328125	0	0	0
0.8623046875	0	0	0
0.86328125	0	0	0
0.8642578125	0	0	0
0.865234375	0	0	0
0.8662109375	0	0	0
0.8671875	0	0	0
0.8681640625	0	0	0
0.869140625	0	0	0
0.8701171875	0	0	0
0.87109375	0	0	0
0.8720703125	0	0	0
0.873046875	0	0	0
0.8740234375	0	0	0
0.875	0	0	0
0.8759765625	0	0	0
0.876953125	0	0	0
0.8779296875	0	0	0
0.87890625	0	0	0
0.8798828125	0	0	0
0.880859375	0	0	0
0.8818359375	0	0	0
0.8828125	0	0	0
0.8837890625	0	0	0
0.884765625	0	0	0
0.8857421875	0	0	0
0.88671875	0	0	0
0.8876953125	0	0	0
0.888671875	0	0	0
0.8896484375	0	0	0
0.890625	0	0	0
0.8916015625	0	0	0
0.892578125	0	0	0
0.8935546875	0	0	0
0.89453125	0	0	0
0.8955078125	0	0	0
0.896484375	0	0	0
0.8974609375	0	0	0
0.8984375	0	0	0
0.8994140625	0	0	0
0.900390625	0	0	0
0.9013671875	0	0	0
0.90234375	0	0	0
0.9033203125	0	0	0
0.904296875	0	0	0
0.9052734375	0	0	0
0.90625	0	0	0
0.9072265625	0	0	0
0.908203125	0	0	0
0.9091796875	0	0	0
0.91015625	0	0	0
0.9111328125	0	0	0
0.912109375	0	0	0
0.9130859375	0	0	0
0.9140625	0	0	0
0.9150390625	0	0	0
0.916015625	0	0	0
0.9169921875	0	0	0
0.91796875	0	0	0
0.9189453125	0	0	0
0.919921875	0	0	0
0.9208984375	0	0	0
0.921875	0	0	0
0.9228515625	0	0	0
0.923828125	0	0	0
0.9248046875	0	0	0
0.92578125	0	0	0
0.9267578125	0	0	0
0.927734375	0	0	0
0.9287109375	0	0	0
0.9296875	0	0	0
0.9306640625	0	0	0
0.931640625	0	0	0
0.9326171875	0	0	0
0.93359375	0	0	0
0.9345703125	0	0	0
0.935546875	0	0	0
0.9365234375	0	0	0
0.9375	0	0	0
0.9384765625	0	0	0
0.939453125	0	0	0
0.9404296875	0	0	0
0.94140625	0	0	0
0.9423828125	0	0	0
0.943359375	0	0	0
0.9443359375	0	0	0
0.9453125	0	0	0
0.9462890625	0	0	0
0.947265625	0	0	0
0.9482421875	0	0	0
0.94921875	0	0	0
0.9501953125	0	0	0
0.951171875	0	0	0
0.9521484375	0	0	0
0.953125	0	0	0
0.9541015625	0	0	0
0.955078125	0	0	0
0.9560546875	0	0	0
0.95703125	0	0	0
0.9580078125	0	0	0
0.958984375	0	0	0
0.9599609375	0	0	0
0.9609375	0	0	0
0.9619140625	0	0	0
0.962890625	0	0	0
0.9638671875	0	0	0
0.96484375	0	0	0
0.9658203125	0	0	0
0.966796875	0	0	0
0.9677734375	0	0	0
0.96875	0	0	0
0.9697265625	0	0	0
0.970703125	0	0	0
0.9716796875	0	0	0
0.97265625	0	0	0
0.9736328125	0	0	0
0.974609375	0	0	0
0.9755859375	0	0	0
0.9765625	0	0	0
0.9775390625	0	0	0
0.978515625	0	0	0
0.9794921875	0	0	0
0.98046875	0	0	0
0.9814453125	0	0	0
0.982421875	0	0	0
0.9833984375	0	0	0
0.984375	0	0	0
0.9853515625	0	0	0
0.986328125	0	0	0
0.9873046875	0	0	0
0.98828125	0	0	0
0.9892578125	0	0	0
0.990234375	0	0	0
0.9912109375	0	0	0
0.9921875	0	0	0
0.9931640625	0	0	0
0.994140625	0	0	0
0.9951171875	0	0	0
0.99609375	0	0	0
0.9970703125	0	0	0
0.998046875	0	0	0
0.9990234375	0	0	0
1	0	0	0


==> mr/M5bm200nf4000.txt <==
idt	nf4000_Exp	nf4000_SD	nf4000_Var
0.0009765625	0.0321920572916667	0.0184458035551752	0.000340247668796115
0.001953125	0.0420002604166667	0.0152035698000364	0.000231148534664579
0.0029296875	0.0369366861979167	0.00484473639121516	2.34714707003645e-05
0.00390625	0.0400669596354166	0.01281399460223	0.000164198457665979
0.0048828125	0.0219849609375	0.0141519263498551	0.000200277019411723
0.005859375	0.0237983072916667	0.0216918200532011	0.000470535057220459
0.0068359375	0.0529134765625	0.0257369239139502	0.000662389252552459
0.0078125	0.0570546223958334	0.0173247252044486	0.000300146103409657
0.0087890625	0.0427340494791667	0.0185559047680707	0.00034432160176171
0.009765625	0.0362138020833333	0.0152956349425724	0.000233956448296441
0.0107421875	0.0319612630208333	0.0142167014820348	0.000202114601029291
0.01171875	0.0327490234375	0.0125009479714257	0.000156273700184293
0.0126953125	0.0338332682291667	0.012431269779555	0.000154536468332077
0.013671875	0.033095703125	0.0101670461906927	0.000103368828243679
0.0146484375	0.0334145182291667	0.007925730871119	6.28172098414087e-05
0.015625	0.032450390625	0.00740835086690276	5.48836625671389e-05
0.0166015625	0.0324725260416666	0.00699300638123695	4.89021382480206e-05
0.017578125	0.0333182942708333	0.00718012766547177	5.15542332924731e-05
0.0185546875	0.035443359375	0.00924774112556294	8.55207159254281e-05
0.01953125	0.0364890625	0.0106119714212651	0.000112613937445747
0.0205078125	0.0369371744791667	0.0123233535831028	0.000151865043534173
0.021484375	0.038711328125	0.0131871799976962	0.000173901716291638
0.0224609375	0.0392357421875	0.0133085930619187	0.000177118649287751
0.0234375	0.0388862630208333	0.011803858615542	0.000139331078215704
0.0244140625	0.0392991536458334	0.010325875282698	0.000106623700353834
0.025390625	0.0388141276041667	0.00908616728713947	8.25584359698834e-05
0.0263671875	0.03812578125	0.00777736278528842	6.04873718939893e-05
0.02734375	0.0388033203125	0.0073977491418005	5.47266923650101e-05
0.0283203125	0.037548828125	0.00654301963470064	4.28111059400781e-05
0.029296875	0.0373080729166667	0.00750711357886801	5.63567542860245e-05
0.0302734375	0.0356653645833333	0.00740201381282447	5.47898084852442e-05
0.03125	0.0355674479166667	0.00820580337805625	6.73352090793194e-05
0.0322265625	0.0344042317708333	0.00766076493787814	5.8687319433423e-05
0.033203125	0.0347184244791667	0.00817453987752842	6.68231022093024e-05
0.0341796875	0.0345341796875	0.00815772275916109	6.65484406153348e-05
0.03515625	0.0348225911458333	0.00810372078264703	6.56702905231055e-05
0.0361328125	0.0353445963541667	0.00820848265407181	6.73791874821977e-05
0.037109375	0.03496171875	0.00845147603904175	7.14274472384969e-05
0.0380859375	0.03494453125	0.00825885205222815	6.82086372205931e-05
0.0390625	0.0348352864583333	0.00768379396394199	5.90406896803113e-05
0.0400390625	0.0349684895833333	0.00695935798577847	4.84326635742185e-05
0.041015625	0.035393359375	0.00705935759155469	4.98345296054408e-05
0.0419921875	0.0348660807291666	0.00694513422135153	4.82348893525882e-05
0.04296875	0.0349637369791667	0.00690094915394706	4.76230992253626e-05
0.0439453125	0.0353716145833333	0.00712050623357302	5.07016090223523e-05
0.044921875	0.0350477864583334	0.00649192779760127	4.21451265292681e-05
0.0458984375	0.03518984375	0.00644806159280284	4.15774983045791e-05
0.046875	0.0353911458333333	0.00659259564219067	4.34623173014314e-05
0.0478515625	0.035203515625	0.00612934445439463	3.75688634406182e-05
0.048828125	0.0348080078125	0.00589505053568193	3.47516208182438e-05
0.0498046875	0.0353462890625	0.00593440290340364	3.52171378199255e-05
0.05078125	0.0351240234375	0.0056775326145657	3.22343765894572e-05
0.0517578125	0.0349802083333333	0.00539671429800591	2.91245252143015e-05
0.052734375	0.0352818359375	0.00568006732093358	3.22631647703376e-05
0.0537109375	0.0351305338541667	0.00642314388282792	4.12567773395097e-05
0.0546875	0.0347320963541667	0.00571983073340526	3.27164636188073e-05
0.0556640625	0.0349309244791667	0.00548126902850635	3.0044310162863e-05
0.056640625	0.034548046875	0.0054661428231567	2.98787173631475e-05
0.0576171875	0.0344770833333333	0.00505462988198113	2.55492832438166e-05
0.05859375	0.0346955729166667	0.00491506924471452	2.41579056803386e-05
0.0595703125	0.0345652994791666	0.00515267471886768	2.65500567584581e-05
0.060546875	0.0347016927083333	0.00500533420262909	2.50533704800086e-05
0.0615234375	0.0341798828125	0.00457322391343907	2.0914376962451e-05
0.0625	0.0342107421875	0.00474873677505512	2.25505009587609e-05
0.0634765625	0.0344315104166667	0.00431003242010413	1.85763794623487e-05
0.064453125	0.034366796875	0.00430441205093657	1.8527963104248e-05
0.0654296875	0.0345257161458333	0.00448537421825809	2.01185818778143e-05
0.06640625	0.034616015625	0.00440739398219332	1.94251217142739e-05
0.0673828125	0.034241796875	0.00451291540129474	2.03664054192433e-05
0.068359375	0.0342031901041667	0.00411165336440744	1.6905693389043e-05
0.0693359375	0.0334930989583333	0.00388353174709607	1.5081818830703e-05
0.0703125	0.0342123046875	0.00388738521939371	1.51117638439607e-05
0.0712890625	0.03371796875	0.00394757542191375	1.55833517116975e-05
0.072265625	0.0332272135416667	0.00394139178596541	1.55345692104756e-05
0.0732421875	0.0331280598958333	0.0041308361298227	1.70638071314486e-05
0.07421875	0.0334368489583333	0.0036946381698974	1.36503512064628e-05
0.0751953125	0.0330061197916666	0.00342880334115217	1.17566923522963e-05
0.076171875	0.0335916015625	0.00377111248353026	1.42212893634378e-05
0.0771484375	0.0327677734375	0.00377730662574285	1.42680453448809e-05
0.078125	0.0323686197916667	0.00357685756367087	1.27939100307895e-05
0.0791015625	0.032426953125	0.00362928437875297	1.31717051018603e-05
0.080078125	0.0323842447916666	0.00340285940917505	1.15794521586112e-05
0.0810546875	0.0319580729166666	0.00351093450603771	1.23266611056863e-05
0.08203125	0.0314378255208333	0.0036426391414637	1.32688199149234e-05
0.0830078125	0.03137109375	0.003423998649351	1.17237667507574e-05
0.083984375	0.0308447916666667	0.0036977739757535	1.36735323757599e-05
0.0849609375	0.0306988932291667	0.00347982201714233	1.21091612709885e-05
0.0859375	0.0304363932291667	0.00355150717618403	1.26132032224867e-05
0.0869140625	0.0299143880208333	0.00379997610285413	1.44398183822624e-05
0.087890625	0.029681640625	0.00361663408396574	1.30800420973027e-05
0.0888671875	0.0294652994791667	0.0036453359680976	1.32884743203061e-05
0.08984375	0.0293373046875	0.0040271190254273	1.62176876449586e-05
0.0908203125	0.0289049479166666	0.00404833560018535	1.63890211317281e-05
0.091796875	0.0282960286458333	0.00407221991703873	1.65829750527269e-05
0.0927734375	0.0278290364583333	0.00404315382820807	1.63470928785536e-05
0.09375	0.0276554036458333	0.00424449131364447	1.80157065116034e-05
0.0947265625	0.0274662109375	0.00455176936576281	2.07186043590968e-05
0.095703125	0.0273539713541667	0.00434075426849532	1.88421476194603e-05
0.0966796875	0.0270569010416667	0.00455329082381663	2.07324573262527e-05
0.09765625	0.026991015625	0.00484812578690956	2.35043236456974e-05
0.0986328125	0.0264055989583333	0.00489578705894299	2.39687309265136e-05
0.099609375	0.0259697265625	0.00506310863002138	2.5635068999397e-05
0.1005859375	0.0257680338541667	0.00494662117728926	2.44690610716066e-05
0.1015625	0.025808203125	0.00578343944763688	3.34481718444824e-05
0.1025390625	0.0256575520833333	0.00580513961900093	3.36996459960943e-05
0.103515625	0.0248982421875	0.00560234969926723	3.13863221528796e-05
0.1044921875	0.0245875651041667	0.00643350545985628	4.13899925020006e-05
0.10546875	0.0241561848958333	0.00629057706075661	3.95713597573172e-05
0.1064453125	0.0238361979166667	0.00656880310727562	4.31491742621538e-05
0.107421875	0.0237244791666667	0.00694095350298497	4.81768355305993e-05
0.1083984375	0.0235822265625	0.00724825259113055	5.25371656248308e-05
0.109375	0.0234001953125	0.00785892582423191	6.17627151107792e-05
0.1103515625	0.0230188802083333	0.00824019502538599	6.79008140563959e-05
0.111328125	0.0231343098958333	0.00849314338314975	7.21334845267404e-05
0.1123046875	0.0229477864583333	0.00883389623899706	7.80377227613664e-05
0.11328125	0.02230703125	0.00859100746958402	7.38054093424484e-05
0.1142578125	0.0217194661458333	0.00905145438926666	8.19288265609747e-05
0.115234375	0.0210717447916667	0.00891719318772422	7.95163343471952e-05
0.1162109375	0.0205552734375	0.00937906296665796	8.79668221325347e-05
0.1171875	0.0202848307291667	0.00994091396482747	9.88217704561018e-05
0.1181640625	0.0199927083333333	0.00995494514743575	9.91009328884546e-05
0.119140625	0.0195466796875	0.0102842299700577	0.000105765386077033
0.1201171875	0.0194839192708333	0.0106450207087949	0.000113316465890673
0.12109375	0.0189413411458333	0.0107664099693207	0.000115915583627489
0.1220703125	0.0183815755208333	0.0116724189599091	0.000136245364375644
0.123046875	0.0176753255208333	0.011572195127503	0.000133915700069004
0.1240234375	0.0169926432291667	0.0117018996604779	0.000136934455663893
0.125	0.01665703125	0.0119952611566146	0.000143886290215387
0.1259765625	0.0163067057291667	0.012374540747995	0.000153129258723789
0.126953125	0.0155036458333333	0.0121147923282211	0.000146768193155925
0.1279296875	0.0152377604166667	0.0122405491390891	0.000149831043226454
0.12890625	0.0142509765625	0.0116470177218221	0.000135653021812439
0.1298828125	0.0136576822916667	0.0117014986004062	0.000136925069495307
0.130859375	0.0126846354166667	0.0112461576524563	0.000126476061943902
0.1318359375	0.0120431640625	0.0111300533996852	0.000123878088679843
0.1328125	0.0119202473958333	0.0117318094143531	0.000137635352134704
0.1337890625	0.011260546875	0.0114166173921807	0.000130339152679444
0.134765625	0.0105833984375	0.01120868113738	0.000125634532839457
0.1357421875	0.00973235677083332	0.0106349759368792	0.000113102713177999
0.13671875	0.00911712239583333	0.0106078544113039	0.000112526575211419
0.1376953125	0.00849830729166666	0.0102796240902857	0.000105670671437581
0.138671875	0.00795930989583332	0.0100554829279301	0.000101112736913893
0.1396484375	0.00759557291666666	0.010230535986797	0.000104663866577148
0.140625	0.00736002604166666	0.0110234475547672	0.000121516395992703
0.1416015625	0.00680540364583333	0.0104482213793787	0.000109165329992506
0.142578125	0.00631490885416666	0.0101024112586567	0.000102058713239034
0.1435546875	0.0058009765625	0.0097680048295989	9.54139183510674e-05
0.14453125	0.00537805989583333	0.00959159051979257	9.19986086993748e-05
0.1455078125	0.00501822916666667	0.00933576461369443	8.7156500922309e-05
0.146484375	0.00452233072916667	0.00897527520534976	8.05555650117662e-05
0.1474609375	0.00405266927083333	0.00841483354881987	7.08094236543444e-05
0.1484375	0.00389928385416667	0.00888605908699967	7.89620460976495e-05
0.1494140625	0.00369537760416667	0.00878375830469752	7.71544099553426e-05
0.150390625	0.0034408203125	0.00842037630295909	7.0902737083435e-05
0.1513671875	0.00315091145833333	0.00803316489711843	6.45317382642958e-05
0.15234375	0.00291295572916667	0.00771698759083128	5.9551897477044e-05
0.1533203125	0.00264986979166667	0.00720473606440075	5.19082217576769e-05
0.154296875	0.00233196614583333	0.00654756505711742	4.2870608177185e-05
0.1552734375	0.0021640625	0.00608356938709753	3.70098164876302e-05
0.15625	0.0020484375	0.00596321226460163	3.55599005126953e-05
0.1572265625	0.00175078125	0.00539890430150346	2.91481676567925e-05
0.158203125	0.001666796875	0.00526174823126227	2.76859944491916e-05
0.1591796875	0.00162194010416667	0.00512944166250443	2.63111717690362e-05
0.16015625	0.00145462239583333	0.00501290725951905	2.51292391925388e-05
0.1611328125	0.00123958333333333	0.00454035114052594	2.06147884792752e-05
0.162109375	0.00107389322916667	0.0040156868395103	1.61257407930162e-05
0.1630859375	0.00100865885416667	0.00387700070978617	1.50311345036825e-05
0.1640625	0.00095234375	0.00384221869727461	1.47626445176866e-05
0.1650390625	0.000775911458333333	0.0031449636817699	9.89079655965169e-06
0.166015625	0.000719791666666667	0.00297424768504444	8.84614929199219e-06
0.1669921875	0.000648567708333333	0.00278129736165881	7.73561501397027e-06
0.16796875	0.000599153645833333	0.00265146771218274	7.03028102874756e-06
0.1689453125	0.000484895833333333	0.00227412506904174	5.1716448296441e-06
0.169921875	0.000398307291666667	0.00209683862721884	4.396732228597e-06
0.1708984375	0.00046875	0.00340311977890886	1.15812242296007e-05
0.171875	0.0004265625	0.00326592902334469	1.06662923855252e-05
0.1728515625	0.000345442708333333	0.00269979621212332	7.28889958699544e-06
0.173828125	0.000313606770833333	0.00249078800609837	6.20402489132351e-06
0.1748046875	0.0002703125	0.00242107445046268	5.86160149468316e-06
0.17578125	0.000242838541666667	0.00237312564169689	5.6317253112793e-06
0.1767578125	0.000234375	0.00237095717389927	5.62143792046441e-06
0.177734375	0.0001953125	0.00193009380914184	3.72526211208767e-06
0.1787109375	0.000184635416666667	0.00189700706283371	3.59863579644097e-06
0.1796875	0.000173177083333333	0.00187435789063085	3.51321750217014e-06
0.1806640625	0.000123307291666667	0.00136976252419689	1.87624937269423e-06
0.181640625	0.000123307291666667	0.00136976252419689	1.87624937269423e-06
0.1826171875	0.000123307291666667	0.00136976252419689	1.87624937269423e-06
0.18359375	0.000119075520833333	0.00136882924586432	1.8736935043335e-06
0.1845703125	0.0001076171875	0.0013367022090889	1.78677279578315e-06
0.185546875	7.51302083333333e-05	0.00100162603633354	1.00325471666124e-06
0.1865234375	7.51302083333333e-05	0.00100162603633354	1.00325471666124e-06
0.1875	7.08984375e-05	0.000942042396777405	8.87443877326118e-07
0.1884765625	5.39713541666667e-05	0.000703899069356757	4.95473899841309e-07
0.189453125	4.44010416666667e-05	0.000626353772013811	3.92319047715929e-07
0.1904296875	3.59375e-05	0.000506960824269243	2.5700927734375e-07
0.19140625	2.52604166666667e-05	0.000356342028653018	1.26979641384549e-07
0.1923828125	2.52604166666667e-05	0.000356342028653018	1.26979641384549e-07
0.193359375	2.52604166666667e-05	0.000356342028653018	1.26979641384549e-07
0.1943359375	4.23177083333333e-06	5.9696473872284e-05	3.56366899278429e-09
0.1953125	4.23177083333333e-06	5.9696473872284e-05	3.56366899278429e-09
0.1962890625	4.23177083333333e-06	5.9696473872284e-05	3.56366899278429e-09
0.197265625	0	0	0
0.1982421875	0	0	0
0.19921875	0	0	0
0.2001953125	0	0	0
0.201171875	0	0	0
0.2021484375	0	0	0
0.203125	0	0	0
0.2041015625	0	0	0
0.205078125	0	0	0
0.2060546875	0	0	0
0.20703125	0	0	0
0.2080078125	0	0	0
0.208984375	0	0	0
0.2099609375	0	0	0
0.2109375	0	0	0
0.2119140625	0	0	0
0.212890625	0	0	0
0.2138671875	0	0	0
0.21484375	0	0	0
0.2158203125	0	0	0
0.216796875	0	0	0
0.2177734375	0	0	0
0.21875	0	0	0
0.2197265625	0	0	0
0.220703125	0	0	0
0.2216796875	0	0	0
0.22265625	0	0	0
0.2236328125	0	0	0
0.224609375	0	0	0
0.2255859375	0	0	0
0.2265625	0	0	0
0.2275390625	0	0	0
0.228515625	0	0	0
0.2294921875	0	0	0
0.23046875	0	0	0
0.2314453125	0	0	0
0.232421875	0	0	0
0.2333984375	0	0	0
0.234375	0	0	0
0.2353515625	0	0	0
0.236328125	0	0	0
0.2373046875	0	0	0
0.23828125	0	0	0
0.2392578125	0	0	0
0.240234375	0	0	0
0.2412109375	0	0	0
0.2421875	0	0	0
0.2431640625	0	0	0
0.244140625	0	0	0
0.2451171875	0	0	0
0.24609375	0	0	0
0.2470703125	0	0	0
0.248046875	0	0	0
0.2490234375	0	0	0
0.25	0	0	0
0.2509765625	0	0	0
0.251953125	0	0	0
0.2529296875	0	0	0
0.25390625	0	0	0
0.2548828125	0	0	0
0.255859375	0	0	0
0.2568359375	0	0	0
0.2578125	0	0	0
0.2587890625	0	0	0
0.259765625	0	0	0
0.2607421875	0	0	0
0.26171875	0	0	0
0.2626953125	0	0	0
0.263671875	0	0	0
0.2646484375	0	0	0
0.265625	0	0	0
0.2666015625	0	0	0
0.267578125	0	0	0
0.2685546875	0	0	0
0.26953125	0	0	0
0.2705078125	0	0	0
0.271484375	0	0	0
0.2724609375	0	0	0
0.2734375	0	0	0
0.2744140625	0	0	0
0.275390625	0	0	0
0.2763671875	0	0	0
0.27734375	0	0	0
0.2783203125	0	0	0
0.279296875	0	0	0
0.2802734375	0	0	0
0.28125	0	0	0
0.2822265625	0	0	0
0.283203125	0	0	0
0.2841796875	0	0	0
0.28515625	0	0	0
0.2861328125	0	0	0
0.287109375	0	0	0
0.2880859375	0	0	0
0.2890625	0	0	0
0.2900390625	0	0	0
0.291015625	0	0	0
0.2919921875	0	0	0
0.29296875	0	0	0
0.2939453125	0	0	0
0.294921875	0	0	0
0.2958984375	0	0	0
0.296875	0	0	0
0.2978515625	0	0	0
0.298828125	0	0	0
0.2998046875	0	0	0
0.30078125	0	0	0
0.3017578125	0	0	0
0.302734375	0	0	0
0.3037109375	0	0	0
0.3046875	0	0	0
0.3056640625	0	0	0
0.306640625	0	0	0
0.3076171875	0	0	0
0.30859375	0	0	0
0.3095703125	0	0	0
0.310546875	0	0	0
0.3115234375	0	0	0
0.3125	0	0	0
0.3134765625	0	0	0
0.314453125	0	0	0
0.3154296875	0	0	0
0.31640625	0	0	0
0.3173828125	0	0	0
0.318359375	0	0	0
0.3193359375	0	0	0
0.3203125	0	0	0
0.3212890625	0	0	0
0.322265625	0	0	0
0.3232421875	0	0	0
0.32421875	0	0	0
0.3251953125	0	0	0
0.326171875	0	0	0
0.3271484375	0	0	0
0.328125	0	0	0
0.3291015625	0	0	0
0.330078125	0	0	0
0.3310546875	0	0	0
0.33203125	0	0	0
0.3330078125	0	0	0
0.333984375	0	0	0
0.3349609375	0	0	0
0.3359375	0	0	0
0.3369140625	0	0	0
0.337890625	0	0	0
0.3388671875	0	0	0
0.33984375	0	0	0
0.3408203125	0	0	0
0.341796875	0	0	0
0.3427734375	0	0	0
0.34375	0	0	0
0.3447265625	0	0	0
0.345703125	0	0	0
0.3466796875	0	0	0
0.34765625	0	0	0
0.3486328125	0	0	0
0.349609375	0	0	0
0.3505859375	0	0	0
0.3515625	0	0	0
0.3525390625	0	0	0
0.353515625	0	0	0
0.3544921875	0	0	0
0.35546875	0	0	0
0.3564453125	0	0	0
0.357421875	0	0	0
0.3583984375	0	0	0
0.359375	0	0	0
0.3603515625	0	0	0
0.361328125	0	0	0
0.3623046875	0	0	0
0.36328125	0	0	0
0.3642578125	0	0	0
0.365234375	0	0	0
0.3662109375	0	0	0
0.3671875	0	0	0
0.3681640625	0	0	0
0.369140625	0	0	0
0.3701171875	0	0	0
0.37109375	0	0	0
0.3720703125	0	0	0
0.373046875	0	0	0
0.3740234375	0	0	0
0.375	0	0	0
0.3759765625	0	0	0
0.376953125	0	0	0
0.3779296875	0	0	0
0.37890625	0	0	0
0.3798828125	0	0	0
0.380859375	0	0	0
0.3818359375	0	0	0
0.3828125	0	0	0
0.3837890625	0	0	0
0.384765625	0	0	0
0.3857421875	0	0	0
0.38671875	0	0	0
0.3876953125	0	0	0
0.388671875	0	0	0
0.3896484375	0	0	0
0.390625	0	0	0
0.3916015625	0	0	0
0.392578125	0	0	0
0.3935546875	0	0	0
0.39453125	0	0	0
0.3955078125	0	0	0
0.396484375	0	0	0
0.3974609375	0	0	0
0.3984375	0	0	0
0.3994140625	0	0	0
0.400390625	0	0	0
0.4013671875	0	0	0
0.40234375	0	0	0
0.4033203125	0	0	0
0.404296875	0	0	0
0.4052734375	0	0	0
0.40625	0	0	0
0.4072265625	0	0	0
0.408203125	0	0	0
0.4091796875	0	0	0
0.41015625	0	0	0
0.4111328125	0	0	0
0.412109375	0	0	0
0.4130859375	0	0	0
0.4140625	0	0	0
0.4150390625	0	0	0
0.416015625	0	0	0
0.4169921875	0	0	0
0.41796875	0	0	0
0.4189453125	0	0	0
0.419921875	0	0	0
0.4208984375	0	0	0
0.421875	0	0	0
0.4228515625	0	0	0
0.423828125	0	0	0
0.4248046875	0	0	0
0.42578125	0	0	0
0.4267578125	0	0	0
0.427734375	0	0	0
0.4287109375	0	0	0
0.4296875	0	0	0
0.4306640625	0	0	0
0.431640625	0	0	0
0.4326171875	0	0	0
0.43359375	0	0	0
0.4345703125	0	0	0
0.435546875	0	0	0
0.4365234375	0	0	0
0.4375	0	0	0
0.4384765625	0	0	0
0.439453125	0	0	0
0.4404296875	0	0	0
0.44140625	0	0	0
0.4423828125	0	0	0
0.443359375	0	0	0
0.4443359375	0	0	0
0.4453125	0	0	0
0.4462890625	0	0	0
0.447265625	0	0	0
0.4482421875	0	0	0
0.44921875	0	0	0
0.4501953125	0	0	0
0.451171875	0	0	0
0.4521484375	0	0	0
0.453125	0	0	0
0.4541015625	0	0	0
0.455078125	0	0	0
0.4560546875	0	0	0
0.45703125	0	0	0
0.4580078125	0	0	0
0.458984375	0	0	0
0.4599609375	0	0	0
0.4609375	0	0	0
0.4619140625	0	0	0
0.462890625	0	0	0
0.4638671875	0	0	0
0.46484375	0	0	0
0.4658203125	0	0	0
0.466796875	0	0	0
0.4677734375	0	0	0
0.46875	0	0	0
0.4697265625	0	0	0
0.470703125	0	0	0
0.4716796875	0	0	0
0.47265625	0	0	0
0.4736328125	0	0	0
0.474609375	0	0	0
0.4755859375	0	0	0
0.4765625	0	0	0
0.4775390625	0	0	0
0.478515625	0	0	0
0.4794921875	0	0	0
0.48046875	0	0	0
0.4814453125	0	0	0
0.482421875	0	0	0
0.4833984375	0	0	0
0.484375	0	0	0
0.4853515625	0	0	0
0.486328125	0	0	0
0.4873046875	0	0	0
0.48828125	0	0	0
0.4892578125	0	0	0
0.490234375	0	0	0
0.4912109375	0	0	0
0.4921875	0	0	0
0.4931640625	0	0	0
0.494140625	0	0	0
0.4951171875	0	0	0
0.49609375	0	0	0
0.4970703125	0	0	0
0.498046875	0	0	0
0.4990234375	0	0	0
0.5	0	0	0
0.5009765625	0	0	0
0.501953125	0	0	0
0.5029296875	0	0	0
0.50390625	0	0	0
0.5048828125	0	0	0
0.505859375	0	0	0
0.5068359375	0	0	0
0.5078125	0	0	0
0.5087890625	0	0	0
0.509765625	0	0	0
0.5107421875	0	0	0
0.51171875	0	0	0
0.5126953125	0	0	0
0.513671875	0	0	0
0.5146484375	0	0	0
0.515625	0	0	0
0.5166015625	0	0	0
0.517578125	0	0	0
0.5185546875	0	0	0
0.51953125	0	0	0
0.5205078125	0	0	0
0.521484375	0	0	0
0.5224609375	0	0	0
0.5234375	0	0	0
0.5244140625	0	0	0
0.525390625	0	0	0
0.5263671875	0	0	0
0.52734375	0	0	0
0.5283203125	0	0	0
0.529296875	0	0	0
0.5302734375	0	0	0
0.53125	0	0	0
0.5322265625	0	0	0
0.533203125	0	0	0
0.5341796875	0	0	0
0.53515625	0	0	0
0.5361328125	0	0	0
0.537109375	0	0	0
0.5380859375	0	0	0
0.5390625	0	0	0
0.5400390625	0	0	0
0.541015625	0	0	0
0.5419921875	0	0	0
0.54296875	0	0	0
0.5439453125	0	0	0
0.544921875	0	0	0
0.5458984375	0	0	0
0.546875	0	0	0
0.5478515625	0	0	0
0.548828125	0	0	0
0.5498046875	0	0	0
0.55078125	0	0	0
0.5517578125	0	0	0
0.552734375	0	0	0
0.5537109375	0	0	0
0.5546875	0	0	0
0.5556640625	0	0	0
0.556640625	0	0	0
0.5576171875	0	0	0
0.55859375	0	0	0
0.5595703125	0	0	0
0.560546875	0	0	0
0.5615234375	0	0	0
0.5625	0	0	0
0.5634765625	0	0	0
0.564453125	0	0	0
0.5654296875	0	0	0
0.56640625	0	0	0
0.5673828125	0	0	0
0.568359375	0	0	0
0.5693359375	0	0	0
0.5703125	0	0	0
0.5712890625	0	0	0
0.572265625	0	0	0
0.5732421875	0	0	0
0.57421875	0	0	0
0.5751953125	0	0	0
0.576171875	0	0	0
0.5771484375	0	0	0
0.578125	0	0	0
0.5791015625	0	0	0
0.580078125	0	0	0
0.5810546875	0	0	0
0.58203125	0	0	0
0.5830078125	0	0	0
0.583984375	0	0	0
0.5849609375	0	0	0
0.5859375	0	0	0
0.5869140625	0	0	0
0.587890625	0	0	0
0.5888671875	0	0	0
0.58984375	0	0	0
0.5908203125	0	0	0
0.591796875	0	0	0
0.5927734375	0	0	0
0.59375	0	0	0
0.5947265625	0	0	0
0.595703125	0	0	0
0.5966796875	0	0	0
0.59765625	0	0	0
0.5986328125	0	0	0
0.599609375	0	0	0
0.6005859375	0	0	0
0.6015625	0	0	0
0.6025390625	0	0	0
0.603515625	0	0	0
0.6044921875	0	0	0
0.60546875	0	0	0
0.6064453125	0	0	0
0.607421875	0	0	0
0.6083984375	0	0	0
0.609375	0	0	0
0.6103515625	0	0	0
0.611328125	0	0	0
0.6123046875	0	0	0
0.61328125	0	0	0
0.6142578125	0	0	0
0.615234375	0	0	0
0.6162109375	0	0	0
0.6171875	0	0	0
0.6181640625	0	0	0
0.619140625	0	0	0
0.6201171875	0	0	0
0.62109375	0	0	0
0.6220703125	0	0	0
0.623046875	0	0	0
0.6240234375	0	0	0
0.625	0	0	0
0.6259765625	0	0	0
0.626953125	0	0	0
0.6279296875	0	0	0
0.62890625	0	0	0
0.6298828125	0	0	0
0.630859375	0	0	0
0.6318359375	0	0	0
0.6328125	0	0	0
0.6337890625	0	0	0
0.634765625	0	0	0
0.6357421875	0	0	0
0.63671875	0	0	0
0.6376953125	0	0	0
0.638671875	0	0	0
0.6396484375	0	0	0
0.640625	0	0	0
0.6416015625	0	0	0
0.642578125	0	0	0
0.6435546875	0	0	0
0.64453125	0	0	0
0.6455078125	0	0	0
0.646484375	0	0	0
0.6474609375	0	0	0
0.6484375	0	0	0
0.6494140625	0	0	0
0.650390625	0	0	0
0.6513671875	0	0	0
0.65234375	0	0	0
0.6533203125	0	0	0
0.654296875	0	0	0
0.6552734375	0	0	0
0.65625	0	0	0
0.6572265625	0	0	0
0.658203125	0	0	0
0.6591796875	0	0	0
0.66015625	0	0	0
0.6611328125	0	0	0
0.662109375	0	0	0
0.6630859375	0	0	0
0.6640625	0	0	0
0.6650390625	0	0	0
0.666015625	0	0	0
0.6669921875	0	0	0
0.66796875	0	0	0
0.6689453125	0	0	0
0.669921875	0	0	0
0.6708984375	0	0	0
0.671875	0	0	0
0.6728515625	0	0	0
0.673828125	0	0	0
0.6748046875	0	0	0
0.67578125	0	0	0
0.6767578125	0	0	0
0.677734375	0	0	0
0.6787109375	0	0	0
0.6796875	0	0	0
0.6806640625	0	0	0
0.681640625	0	0	0
0.6826171875	0	0	0
0.68359375	0	0	0
0.6845703125	0	0	0
0.685546875	0	0	0
0.6865234375	0	0	0
0.6875	0	0	0
0.6884765625	0	0	0
0.689453125	0	0	0
0.6904296875	0	0	0
0.69140625	0	0	0
0.6923828125	0	0	0
0.693359375	0	0	0
0.6943359375	0	0	0
0.6953125	0	0	0
0.6962890625	0	0	0
0.697265625	0	0	0
0.6982421875	0	0	0
0.69921875	0	0	0
0.7001953125	0	0	0
0.701171875	0	0	0
0.7021484375	0	0	0
0.703125	0	0	0
0.7041015625	0	0	0
0.705078125	0	0	0
0.7060546875	0	0	0
0.70703125	0	0	0
0.7080078125	0	0	0
0.708984375	0	0	0
0.7099609375	0	0	0
0.7109375	0	0	0
0.7119140625	0	0	0
0.712890625	0	0	0
0.7138671875	0	0	0
0.71484375	0	0	0
0.7158203125	0	0	0
0.716796875	0	0	0
0.7177734375	0	0	0
0.71875	0	0	0
0.7197265625	0	0	0
0.720703125	0	0	0
0.7216796875	0	0	0
0.72265625	0	0	0
0.7236328125	0	0	0
0.724609375	0	0	0
0.7255859375	0	0	0
0.7265625	0	0	0
0.7275390625	0	0	0
0.728515625	0	0	0
0.7294921875	0	0	0
0.73046875	0	0	0
0.7314453125	0	0	0
0.732421875	0	0	0
0.7333984375	0	0	0
0.734375	0	0	0
0.7353515625	0	0	0
0.736328125	0	0	0
0.7373046875	0	0	0
0.73828125	0	0	0
0.7392578125	0	0	0
0.740234375	0	0	0
0.7412109375	0	0	0
0.7421875	0	0	0
0.7431640625	0	0	0
0.744140625	0	0	0
0.7451171875	0	0	0
0.74609375	0	0	0
0.7470703125	0	0	0
0.748046875	0	0	0
0.7490234375	0	0	0
0.75	0	0	0
0.7509765625	0	0	0
0.751953125	0	0	0
0.7529296875	0	0	0
0.75390625	0	0	0
0.7548828125	0	0	0
0.755859375	0	0	0
0.7568359375	0	0	0
0.7578125	0	0	0
0.7587890625	0	0	0
0.759765625	0	0	0
0.7607421875	0	0	0
0.76171875	0	0	0
0.7626953125	0	0	0
0.763671875	0	0	0
0.7646484375	0	0	0
0.765625	0	0	0
0.7666015625	0	0	0
0.767578125	0	0	0
0.7685546875	0	0	0
0.76953125	0	0	0
0.7705078125	0	0	0
0.771484375	0	0	0
0.7724609375	0	0	0
0.7734375	0	0	0
0.7744140625	0	0	0
0.775390625	0	0	0
0.7763671875	0	0	0
0.77734375	0	0	0
0.7783203125	0	0	0
0.779296875	0	0	0
0.7802734375	0	0	0
0.78125	0	0	0
0.7822265625	0	0	0
0.783203125	0	0	0
0.7841796875	0	0	0
0.78515625	0	0	0
0.7861328125	0	0	0
0.787109375	0	0	0
0.7880859375	0	0	0
0.7890625	0	0	0
0.7900390625	0	0	0
0.791015625	0	0	0
0.7919921875	0	0	0
0.79296875	0	0	0
0.7939453125	0	0	0
0.794921875	0	0	0
0.7958984375	0	0	0
0.796875	0	0	0
0.7978515625	0	0	0
0.798828125	0	0	0
0.7998046875	0	0	0
0.80078125	0	0	0
0.8017578125	0	0	0
0.802734375	0	0	0
0.8037109375	0	0	0
0.8046875	0	0	0
0.8056640625	0	0	0
0.806640625	0	0	0
0.8076171875	0	0	0
0.80859375	0	0	0
0.8095703125	0	0	0
0.810546875	0	0	0
0.8115234375	0	0	0
0.8125	0	0	0
0.8134765625	0	0	0
0.814453125	0	0	0
0.8154296875	0	0	0
0.81640625	0	0	0
0.8173828125	0	0	0
0.818359375	0	0	0
0.8193359375	0	0	0
0.8203125	0	0	0
0.8212890625	0	0	0
0.822265625	0	0	0
0.8232421875	0	0	0
0.82421875	0	0	0
0.8251953125	0	0	0
0.826171875	0	0	0
0.8271484375	0	0	0
0.828125	0	0	0
0.8291015625	0	0	0
0.830078125	0	0	0
0.8310546875	0	0	0
0.83203125	0	0	0
0.8330078125	0	0	0
0.833984375	0	0	0
0.8349609375	0	0	0
0.8359375	0	0	0
0.8369140625	0	0	0
0.837890625	0	0	0
0.8388671875	0	0	0
0.83984375	0	0	0
0.8408203125	0	0	0
0.841796875	0	0	0
0.8427734375	0	0	0
0.84375	0	0	0
0.8447265625	0	0	0
0.845703125	0	0	0
0.8466796875	0	0	0
0.84765625	0	0	0
0.8486328125	0	0	0
0.849609375	0	0	0
0.8505859375	0	0	0
0.8515625	0	0	0
0.8525390625	0	0	0
0.853515625	0	0	0
0.8544921875	0	0	0
0.85546875	0	0	0
0.8564453125	0	0	0
0.857421875	0	0	0
0.8583984375	0	0	0
0.859375	0	0	0
0.8603515625	0	0	0
0.861328125	0	0	0
0.8623046875	0	0	0
0.86328125	0	0	0
0.8642578125	0	0	0
0.865234375	0	0	0
0.8662109375	0	0	0
0.8671875	0	0	0
0.8681640625	0	0	0
0.869140625	0	0	0
0.8701171875	0	0	0
0.87109375	0	0	0
0.8720703125	0	0	0
0.873046875	0	0	0
0.8740234375	0	0	0
0.875	0	0	0
0.8759765625	0	0	0
0.876953125	0	0	0
0.8779296875	0	0	0
0.87890625	0	0	0
0.8798828125	0	0	0
0.880859375	0	0	0
0.8818359375	0	0	0
0.8828125	0	0	0
0.8837890625	0	0	0
0.884765625	0	0	0
0.8857421875	0	0	0
0.88671875	0	0	0
0.8876953125	0	0	0
0.888671875	0	0	0
0.8896484375	0	0	0
0.890625	0	0	0
0.8916015625	0	0	0
0.892578125	0	0	0
0.8935546875	0	0	0
0.89453125	0	0	0
0.8955078125	0	0	0
0.896484375	0	0	0
0.8974609375	0	0	0
0.8984375	0	0	0
0.8994140625	0	0	0
0.900390625	0	0	0
0.9013671875	0	0	0
0.90234375	0	0	0
0.9033203125	0	0	0
0.904296875	0	0	0
0.9052734375	0	0	0
0.90625	0	0	0
0.9072265625	0	0	0
0.908203125	0	0	0
0.9091796875	0	0	0
0.91015625	0	0	0
0.9111328125	0	0	0
0.912109375	0	0	0
0.9130859375	0	0	0
0.9140625	0	0	0
0.9150390625	0	0	0
0.916015625	0	0	0
0.9169921875	0	0	0
0.91796875	0	0	0
0.9189453125	0	0	0
0.919921875	0	0	0
0.9208984375	0	0	0
0.921875	0	0	0
0.9228515625	0	0	0
0.923828125	0	0	0
0.9248046875	0	0	0
0.92578125	0	0	0
0.9267578125	0	0	0
0.927734375	0	0	0
0.9287109375	0	0	0
0.9296875	0	0	0
0.9306640625	0	0	0
0.931640625	0	0	0
0.9326171875	0	0	0
0.93359375	0	0	0
0.9345703125	0	0	0
0.935546875	0	0	0
0.9365234375	0	0	0
0.9375	0	0	0
0.9384765625	0	0	0
0.939453125	0	0	0
0.9404296875	0	0	0
0.94140625	0	0	0
0.9423828125	0	0	0
0.943359375	0	0	0
0.9443359375	0	0	0
0.9453125	0	0	0
0.9462890625	0	0	0
0.947265625	0	0	0
0.9482421875	0	0	0
0.94921875	0	0	0
0.9501953125	0	0	0
0.951171875	0	0	0
0.9521484375	0	0	0
0.953125	0	0	0
0.9541015625	0	0	0
0.955078125	0	0	0
0.9560546875	0	0	0
0.95703125	0	0	0
0.9580078125	0	0	0
0.958984375	0	0	0
0.9599609375	0	0	0
0.9609375	0	0	0
0.9619140625	0	0	0
0.962890625	0	0	0
0.9638671875	0	0	0
0.96484375	0	0	0
0.9658203125	0	0	0
0.966796875	0	0	0
0.9677734375	0	0	0
0.96875	0	0	0
0.9697265625	0	0	0
0.970703125	0	0	0
0.9716796875	0	0	0
0.97265625	0	0	0
0.9736328125	0	0	0
0.974609375	0	0	0
0.9755859375	0	0	0
0.9765625	0	0	0
0.9775390625	0	0	0
0.978515625	0	0	0
0.9794921875	0	0	0
0.98046875	0	0	0
0.9814453125	0	0	0
0.982421875	0	0	0
0.9833984375	0	0	0
0.984375	0	0	0
0.9853515625	0	0	0
0.986328125	0	0	0
0.9873046875	0	0	0
0.98828125	0	0	0
0.9892578125	0	0	0
0.990234375	0	0	0
0.9912109375	0	0	0
0.9921875	0	0	0
0.9931640625	0	0	0
0.994140625	0	0	0
0.9951171875	0	0	0
0.99609375	0	0	0
0.9970703125	0	0	0
0.998046875	0	0	0
0.9990234375	0	0	0
1	0	0	0


==> mr/M5bm200nf6000.txt <==
idt	nf6000_Exp	nf6000_SD	nf6000_Var
0.0009765625	0.0306922200520834	0.0206534964315927	0.000426566914849812
0.001953125	0.0391203125	0.017270725920941	0.000298277973836262
0.0029296875	0.03553935546875	0.00665157715165501	4.42434786044189e-05
0.00390625	0.0388942057291666	0.0137457502598685	0.000188945650206676
0.0048828125	0.0224761067708333	0.0154125043609303	0.000237545290675694
0.005859375	0.0325676106770834	0.0262100248588634	0.000686965403102239
0.0068359375	0.0502077473958333	0.0253393454962499	0.000642082430178322
0.0078125	0.0484428385416667	0.0210899874951851	0.000444787572547062
0.0087890625	0.0408778645833334	0.0190188569466113	0.000361716919555664
0.009765625	0.0376576171875	0.0156232790066486	0.000244086846919588
0.0107421875	0.0348063802083333	0.0144937257783428	0.000210068086937799
0.01171875	0.0354215494791667	0.0138261969017768	0.000191163720766703
0.0126953125	0.0353626302083333	0.0132865558711905	0.000176532566918267
0.013671875	0.0335546223958334	0.011520556114683	0.000132723213191559
0.0146484375	0.0338259765625	0.00967787474561658	9.36612595918431e-05
0.015625	0.0337814453125	0.0101515453243816	0.000103053872472974
0.0166015625	0.0345888020833334	0.0115413070134246	0.000133201767578123
0.017578125	0.0359410807291667	0.0111436703826309	0.000124181389596724
0.0185546875	0.03740078125	0.0120275734879135	0.000144662524007159
0.01953125	0.0375628255208333	0.0123871830481937	0.000153442303869458
0.0205078125	0.0387400390625	0.0131679247791852	0.00017339424299028
0.021484375	0.0377880208333333	0.0140403066554185	0.00019713021097819
0.0224609375	0.0379667317708333	0.0128397395074801	0.000164858910619946
0.0234375	0.0382345703125	0.0119607102269981	0.000143058589134217
0.0244140625	0.0388450520833333	0.0113537417644359	0.000128907452053495
0.025390625	0.0382736979166667	0.010034392859193	0.000100689040052624
0.0263671875	0.0372931640625	0.00907930338900907	8.24337500296716e-05
0.02734375	0.037021484375	0.00962590242809494	9.26579975552041e-05
0.0283203125	0.0376064453125	0.00865342899019835	7.48818332884052e-05
0.029296875	0.0368837239583333	0.0090611680832109	8.21047670321999e-05
0.0302734375	0.0365676432291667	0.00887193356618153	7.87112052027385e-05
0.03125	0.036221484375	0.0087925714822071	7.73093132697216e-05
0.0322265625	0.0365425130208333	0.00861156365518719	7.41590285873409e-05
0.033203125	0.0365578776041666	0.00907849028356728	8.24189858288256e-05
0.0341796875	0.0365537760416667	0.00917543480743943	8.4188603905571e-05
0.03515625	0.0361261067708334	0.0091982933283545	8.4608600154451e-05
0.0361328125	0.0356576822916667	0.0100286907172388	0.000100574637502032
0.037109375	0.0354259765625	0.0103495319006697	0.000107112810562981
0.0380859375	0.0353182942708333	0.00999063067289721	9.98127012422345e-05
0.0390625	0.0353071614583333	0.0098800481618856	9.76153516811791e-05
0.0400390625	0.0350041666666667	0.00920274888034834	8.46905869547527e-05
0.041015625	0.035145703125	0.00871823267001604	7.60075808885351e-05
0.0419921875	0.0359126953125	0.00873462991941864	7.62937598292033e-05
0.04296875	0.0361546875	0.00872683815962701	7.61577042643221e-05
0.0439453125	0.0358104166666667	0.00797421222278421	6.35880605740012e-05
0.044921875	0.0363085286458333	0.00769138398620538	5.91573876232566e-05
0.0458984375	0.0359070963541666	0.00720517448669936	5.19145393837834e-05
0.046875	0.0354276692708333	0.00665428029446848	4.42794462373515e-05
0.0478515625	0.036083984375	0.00686932740126138	4.71876589457204e-05
0.048828125	0.0366168619791667	0.00665923421921659	4.43454003863852e-05
0.0498046875	0.0364219401041667	0.00636680409248185	4.05361943520437e-05
0.05078125	0.0356193359375	0.00631658374762146	3.98992302407155e-05
0.0517578125	0.0359936197916667	0.00647549165997169	4.19319922383629e-05
0.052734375	0.0355984375	0.00697870920259114	4.87023821343303e-05
0.0537109375	0.0355137369791667	0.00737709280633048	5.44214982732129e-05
0.0546875	0.0350017578125	0.00656968873963859	4.31608101357341e-05
0.0556640625	0.0348865234375	0.00635360636958021	4.03683138995702e-05
0.056640625	0.0350671875	0.00603863680088291	3.64651344129773e-05
0.0576171875	0.0350962239583333	0.00593518303745758	3.52263976881241e-05
0.05859375	0.0348791666666666	0.00611759395933059	3.74249558512381e-05
0.0595703125	0.0346856770833333	0.00577978116311616	3.34058702935124e-05
0.060546875	0.0343399739583333	0.00563803953609055	3.17874898105202e-05
0.0615234375	0.0346237630208333	0.00580388881605269	3.36851253891015e-05
0.0625	0.0347020182291667	0.00507295362643156	2.57348584959251e-05
0.0634765625	0.0342474609375	0.00548212870861143	3.00537351777817e-05
0.064453125	0.0343240234375	0.00531896623450077	2.82914018037593e-05
0.0654296875	0.034073828125	0.00519775966246624	2.70167055087612e-05
0.06640625	0.0342556640625	0.00547186307375095	2.99412854978792e-05
0.0673828125	0.0340356119791667	0.0047328499412854	2.23998685667253e-05
0.068359375	0.0340535807291667	0.00481535425620872	2.31876366127875e-05
0.0693359375	0.0334323567708333	0.00490479407995231	2.40570049667352e-05
0.0703125	0.0333901041666667	0.00452967975217059	2.05179986572243e-05
0.0712890625	0.0333361328125	0.00483660144636604	2.33927135509901e-05
0.072265625	0.0334185546875	0.00464505190767949	2.15765072250369e-05
0.0732421875	0.0333360026041667	0.00487643095093892	2.37795788192751e-05
0.07421875	0.0331886067708333	0.00452504180223854	2.04760033120062e-05
0.0751953125	0.0328888020833333	0.00455814594671676	2.07766944715704e-05
0.076171875	0.0324055338541666	0.00479457601001091	2.29879591157722e-05
0.0771484375	0.0320749348958333	0.00476066968605768	2.26639758597485e-05
0.078125	0.032072265625	0.00493547138759702	2.43588778177889e-05
0.0791015625	0.0322541666666667	0.00477904612026931	2.28392818196611e-05
0.080078125	0.0314817708333333	0.00473229894663397	2.2394653320313e-05
0.0810546875	0.0314606770833333	0.00437300645924763	1.91231854926215e-05
0.08203125	0.0309177734375	0.00441448402023018	1.94876691648676e-05
0.0830078125	0.0309149739583333	0.0045069198545554	2.03123265753856e-05
0.083984375	0.0305318359375	0.00477962816621482	2.28448454072741e-05
0.0849609375	0.0304017578125	0.00509243499860854	2.59328942150531e-05
0.0859375	0.0295645182291667	0.0050330403320553	2.53314949840953e-05
0.0869140625	0.0293173828125	0.004941703788099	2.4420436329312e-05
0.087890625	0.0290475260416667	0.00554641936673987	3.07627677917471e-05
0.0888671875	0.0286978515625	0.00545848358918142	2.97950430933629e-05
0.08984375	0.0288652994791667	0.00573064188474853	3.28402564112342e-05
0.0908203125	0.0288889322916667	0.00607036264899331	3.68493026902931e-05
0.091796875	0.0284080078125	0.00597217600088446	3.56668861855403e-05
0.0927734375	0.0277166015625	0.00585780493685263	3.4313878678215e-05
0.09375	0.0275863932291667	0.0059121586889961	3.4953620363872e-05
0.0947265625	0.027584765625	0.00622374490105412	3.87350005933971e-05
0.095703125	0.0274210286458333	0.00690071577914439	4.76198782645324e-05
0.0966796875	0.0267026041666667	0.00642868465414021	4.13279863823779e-05
0.09765625	0.02634296875	0.00709861000077775	5.0390263943142e-05
0.0986328125	0.026543359375	0.00751865129568988	5.65301173061792e-05
0.099609375	0.0263798177083333	0.00789582623779191	6.23440719774032e-05
0.1005859375	0.0263240885416667	0.00798011336086472	6.36822092522516e-05
0.1015625	0.0259504557291667	0.00840315279628369	7.06129769176904e-05
0.1025390625	0.0253722005208333	0.00859720458870275	7.39119267400116e-05
0.103515625	0.0252984375	0.00902621873473896	8.14726246473526e-05
0.1044921875	0.0248465494791667	0.00882284920610731	7.78426681137084e-05
0.10546875	0.0245322916666667	0.00918913671837647	8.44402336290147e-05
0.1064453125	0.024112109375	0.00955505190869971	9.12990169779459e-05
0.107421875	0.0240479166666667	0.00979037891853474	9.58515193684895e-05
0.1083984375	0.0234750651041667	0.00987034230350775	9.74236571884147e-05
0.109375	0.0234106770833333	0.010290326659242	0.000105890822753907
0.1103515625	0.0227426432291667	0.0102036942033697	0.000104115375395881
0.111328125	0.02219453125	0.0102660082221987	0.000105390924818251
0.1123046875	0.02195078125	0.0104269550233531	0.000108721391059029
0.11328125	0.0220223958333333	0.0113351559209418	0.000128485759752062
0.1142578125	0.0215397786458333	0.011650330650247	0.000135730204260085
0.115234375	0.0209495442708333	0.0117189792322415	0.000137334474245708
0.1162109375	0.0206744791666667	0.0122106523795754	0.000149100031534831
0.1171875	0.0209102864583333	0.0133124733310805	0.000177221946190729
0.1181640625	0.020314453125	0.0133284271591577	0.000177646970536974
0.119140625	0.0204450520833333	0.0143058704055327	0.000204657928059896
0.1201171875	0.0202942057291667	0.0145264722895358	0.000211018397178651
0.12109375	0.0194720703125	0.0140231304611271	0.00019664818792979
0.1220703125	0.01902890625	0.0142484563908335	0.000203018509521485
0.123046875	0.0186882161458333	0.0145490172423874	0.000211673902719286
0.1240234375	0.018549609375	0.014865380620713	0.000220979540998671
0.125	0.0181375651041667	0.0149198638147941	0.000222602336252001
0.1259765625	0.0173507161458333	0.0145549402075968	0.000211846284446717
0.126953125	0.0163870442708333	0.0139055996708245	0.000193365702205235
0.1279296875	0.0158895833333333	0.0137962968019338	0.000190337805447049
0.12890625	0.0152587239583333	0.0136126502642255	0.000185304247216119
0.1298828125	0.0145406901041666	0.0134368644583777	0.000180549326472813
0.130859375	0.0140857421875	0.0133776180364641	0.000178960664329529
0.1318359375	0.013596875	0.0133231171086205	0.000177505449490017
0.1328125	0.0129227213541667	0.0131636283927802	0.000173281112463209
0.1337890625	0.01222421875	0.0130044016606509	0.000169114462551541
0.134765625	0.0117063802083333	0.0127382197426185	0.000162262242211236
0.1357421875	0.0108451171875	0.0123259061563209	0.000151927962574429
0.13671875	0.0104126302083333	0.0120231459159546	0.000144556037716336
0.1376953125	0.0104751302083333	0.0130047582405209	0.000169123736894396
0.138671875	0.00973704427083333	0.0122935447299501	0.000151131242027283
0.1396484375	0.0089953125	0.0117026024049801	0.000136950903049045
0.140625	0.00876497395833333	0.0118997417738935	0.000141603854285346
0.1416015625	0.00835403645833333	0.0117424861025496	0.000137885979868571
0.142578125	0.00784309895833333	0.0112765511929904	0.000127160606808133
0.1435546875	0.007459375	0.0112997119247941	0.000127683489583333
0.14453125	0.00713841145833333	0.0111296363121159	0.000123868804439969
0.1455078125	0.006594921875	0.0105607990640418	0.000111530476871067
0.146484375	0.00604010416666667	0.00997746404066312	9.95497886827257e-05
0.1474609375	0.005878515625	0.0104448233478436	0.00010909433476766
0.1484375	0.005472265625	0.0101207431973992	0.000102429442867703
0.1494140625	0.00535279947916666	0.0103431392286264	0.000106980529102749
0.150390625	0.00508912760416666	0.0104001762454676	0.000108163665936788
0.1513671875	0.00496751302083333	0.0103950956663119	0.000108058013911777
0.15234375	0.00470611979166667	0.0101726005630604	0.000103481802215576
0.1533203125	0.00435592447916667	0.00959568118307297	9.20770973671807e-05
0.154296875	0.00409798177083333	0.00928773914461112	8.62620984183417e-05
0.1552734375	0.00405279947916667	0.00932827730810968	8.70167575369941e-05
0.15625	0.0037546875	0.00868565528757172	7.54406077745225e-05
0.1572265625	0.00369967447916667	0.00912650928086678	8.32931716537475e-05
0.158203125	0.00342395833333333	0.00862545277265557	7.43984355333116e-05
0.1591796875	0.0033525390625	0.00856735014780302	7.33994885550605e-05
0.16015625	0.00338463541666667	0.00893460746522899	7.98272105577257e-05
0.1611328125	0.00316842447916667	0.00874332953881159	7.64458114242554e-05
0.162109375	0.00292369791666667	0.00822082012192853	6.7581883477105e-05
0.1630859375	0.0027505859375	0.00797864676167008	6.36588041475084e-05
0.1640625	0.0025244140625	0.00754631502694803	5.69468704859416e-05
0.1650390625	0.00241569010416667	0.00737661512114105	5.44144506454468e-05
0.166015625	0.00228626302083333	0.00708056110990292	5.01343456310696e-05
0.1669921875	0.00212024739583333	0.00672506047237014	4.52264383570353e-05
0.16796875	0.0020642578125	0.00690978144955025	4.77450796805488e-05
0.1689453125	0.00194622395833333	0.00658037142023862	4.33012880282932e-05
0.169921875	0.00178619791666667	0.0060613612357159	3.67401000298394e-05
0.1708984375	0.00165813802083333	0.00573057860168829	3.28395311101277e-05
0.171875	0.00159641927083333	0.00564811300501403	3.19011805174086e-05
0.1728515625	0.0014380859375	0.00530590118431922	2.81525873777601e-05
0.173828125	0.001325390625	0.0050374895918712	2.53763013882107e-05
0.1748046875	0.0012283203125	0.00476040674388027	2.26614723671807e-05
0.17578125	0.00114361979166667	0.00454517084382302	2.06585779995388e-05
0.1767578125	0.0010783203125	0.0043641941044491	1.90461901813083e-05
0.177734375	0.000992252604166667	0.00418081790786644	1.74792383787367e-05
0.1787109375	0.000896223958333334	0.00392903060272969	1.54372814771864e-05
0.1796875	0.000800065104166667	0.00384704651328431	1.4799766875373e-05
0.1806640625	0.000754427083333333	0.00367529175768717	1.35077695041233e-05
0.181640625	0.000672981770833333	0.00348191169737234	1.21237090682983e-05
0.1826171875	0.000651822916666667	0.00350939760956653	1.23158715820312e-05
0.18359375	0.000573372395833333	0.00319928853748733	1.02354471460978e-05
0.1845703125	0.00055234375	0.0031835645555069	1.01350832790799e-05
0.185546875	0.000548111979166667	0.00317547602718611	1.00836479992337e-05
0.1865234375	0.000487760416666667	0.0029616004461593	8.77107720269097e-06
0.1875	0.00042734375	0.00275615235432273	7.59637580023871e-06
0.1884765625	0.000384505208333333	0.00254062382217219	6.45476940578885e-06
0.189453125	0.000372916666666667	0.00255727212208248	6.53964070638021e-06
0.1904296875	0.0003662109375	0.00259303805016106	6.72384632958306e-06
0.19140625	0.0003533203125	0.00248201766951784	6.16041171179877e-06
0.1923828125	0.000297591145833333	0.00232378008432598	5.39995388031006e-06
0.193359375	0.0002837890625	0.00221362947799937	4.90015546586778e-06
0.1943359375	0.000272330729166667	0.00212198031524147	4.5028004582723e-06
0.1953125	0.000250651041666667	0.00203456458246696	4.13945304022895e-06
0.1962890625	0.00024296875	0.00203871884077201	4.15637451171875e-06
0.197265625	0.000228059895833333	0.0018843170286434	3.55065066443549e-06
0.1982421875	0.0001984375	0.00162431868396136	2.63841118706597e-06
0.19921875	0.000232161458333333	0.00208867605536435	4.36256766425239e-06
0.2001953125	0.0002111328125	0.00206103211748777	4.24785338931613e-06
0.201171875	0.000197200520833333	0.00187817448533028	3.52753939734565e-06
0.2021484375	0.000142578125	0.00152130412300545	2.31436623467339e-06
0.203125	0.0001298828125	0.0014025749127	1.96721638573541e-06
0.2041015625	0.0002248046875	0.00277669888368183	7.71005669063992e-06
0.205078125	0.000212109375	0.00259923380134051	6.75601635403103e-06
0.2060546875	0.00019296875	0.00233214057590845	5.43887966579861e-06
0.20703125	0.000167708333333333	0.0022489955440221	5.05798095703125e-06
0.2080078125	0.000121419270833333	0.00165391081041194	2.73542096879747e-06
0.208984375	0.0001107421875	0.00150339998552823	2.26021151648627e-06
0.2099609375	0.0001107421875	0.00150339998552823	2.26021151648627e-06
0.2109375	0.000106510416666667	0.00150251432700087	2.25754930284288e-06
0.2119140625	0.000106510416666667	0.00150251432700087	2.25754930284288e-06
0.212890625	8.73697916666666e-05	0.00123250258364008	1.51906261867947e-06
0.2138671875	7.59114583333333e-05	0.00107086290053974	1.14674735175239e-06
0.21484375	7.59114583333333e-05	0.00107086290053974	1.14674735175239e-06
0.2158203125	6.5234375e-05	0.000920244104923517	8.46849212646485e-07
0.216796875	4.94140625e-05	0.000697071133370209	4.85908164978027e-07
0.2177734375	4.94140625e-05	0.000697071133370209	4.85908164978027e-07
0.21875	4.94140625e-05	0.000697071133370209	4.85908164978027e-07
0.2197265625	4.94140625e-05	0.000697071133370209	4.85908164978027e-07
0.220703125	4.94140625e-05	0.000697071133370209	4.85908164978027e-07
0.2216796875	4.94140625e-05	0.000697071133370209	4.85908164978027e-07
0.22265625	4.56380208333333e-05	0.000643803510530325	4.1448296017117e-07
0.2236328125	4.56380208333333e-05	0.000643803510530325	4.1448296017117e-07
0.224609375	4.56380208333333e-05	0.000643803510530325	4.1448296017117e-07
0.2255859375	4.140625e-05	0.000584107036658041	3.41181030273438e-07
0.2265625	4.97395833333333e-05	0.000701663169821923	4.92331203884549e-07
0.2275390625	4.97395833333333e-05	0.000701663169821923	4.92331203884549e-07
0.228515625	4.44010416666667e-05	0.000626353772013811	3.92319047715929e-07
0.2294921875	4.44010416666667e-05	0.000626353772013811	3.92319047715929e-07
0.23046875	3.59375e-05	0.000506960824269243	2.5700927734375e-07
0.2314453125	2.52604166666667e-05	0.000356342028653018	1.26979641384549e-07
0.232421875	2.52604166666667e-05	0.000356342028653018	1.26979641384549e-07
0.2333984375	2.52604166666667e-05	0.000356342028653018	1.26979641384549e-07
0.234375	2.52604166666667e-05	0.000356342028653018	1.26979641384549e-07
0.2353515625	4.23177083333333e-06	5.9696473872284e-05	3.56366899278429e-09
0.236328125	4.23177083333333e-06	5.9696473872284e-05	3.56366899278429e-09
0.2373046875	4.23177083333333e-06	5.9696473872284e-05	3.56366899278429e-09
0.23828125	0	0	0
0.2392578125	0	0	0
0.240234375	0	0	0
0.2412109375	0	0	0
0.2421875	0	0	0
0.2431640625	0	0	0
0.244140625	0	0	0
0.2451171875	0	0	0
0.24609375	0	0	0
0.2470703125	0	0	0
0.248046875	0	0	0
0.2490234375	0	0	0
0.25	0	0	0
0.2509765625	0	0	0
0.251953125	0	0	0
0.2529296875	0	0	0
0.25390625	0	0	0
0.2548828125	0	0	0
0.255859375	0	0	0
0.2568359375	0	0	0
0.2578125	0	0	0
0.2587890625	0	0	0
0.259765625	0	0	0
0.2607421875	0	0	0
0.26171875	0	0	0
0.2626953125	0	0	0
0.263671875	0	0	0
0.2646484375	0	0	0
0.265625	0	0	0
0.2666015625	0	0	0
0.267578125	0	0	0
0.2685546875	0	0	0
0.26953125	0	0	0
0.2705078125	0	0	0
0.271484375	0	0	0
0.2724609375	0	0	0
0.2734375	0	0	0
0.2744140625	0	0	0
0.275390625	0	0	0
0.2763671875	0	0	0
0.27734375	0	0	0
0.2783203125	0	0	0
0.279296875	0	0	0
0.2802734375	0	0	0
0.28125	0	0	0
0.2822265625	0	0	0
0.283203125	0	0	0
0.2841796875	0	0	0
0.28515625	0	0	0
0.2861328125	0	0	0
0.287109375	0	0	0
0.2880859375	0	0	0
0.2890625	0	0	0
0.2900390625	0	0	0
0.291015625	0	0	0
0.2919921875	0	0	0
0.29296875	0	0	0
0.2939453125	0	0	0
0.294921875	0	0	0
0.2958984375	0	0	0
0.296875	0	0	0
0.2978515625	0	0	0
0.298828125	0	0	0
0.2998046875	0	0	0
0.30078125	0	0	0
0.3017578125	0	0	0
0.302734375	0	0	0
0.3037109375	0	0	0
0.3046875	0	0	0
0.3056640625	0	0	0
0.306640625	0	0	0
0.3076171875	0	0	0
0.30859375	0	0	0
0.3095703125	0	0	0
0.310546875	0	0	0
0.3115234375	0	0	0
0.3125	0	0	0
0.3134765625	0	0	0
0.314453125	0	0	0
0.3154296875	0	0	0
0.31640625	0	0	0
0.3173828125	0	0	0
0.318359375	0	0	0
0.3193359375	0	0	0
0.3203125	0	0	0
0.3212890625	0	0	0
0.322265625	0	0	0
0.3232421875	0	0	0
0.32421875	0	0	0
0.3251953125	0	0	0
0.326171875	0	0	0
0.3271484375	0	0	0
0.328125	0	0	0
0.3291015625	0	0	0
0.330078125	0	0	0
0.3310546875	0	0	0
0.33203125	0	0	0
0.3330078125	0	0	0
0.333984375	0	0	0
0.3349609375	0	0	0
0.3359375	0	0	0
0.3369140625	0	0	0
0.337890625	0	0	0
0.3388671875	0	0	0
0.33984375	0	0	0
0.3408203125	0	0	0
0.341796875	0	0	0
0.3427734375	0	0	0
0.34375	0	0	0
0.3447265625	0	0	0
0.345703125	0	0	0
0.3466796875	0	0	0
0.34765625	0	0	0
0.3486328125	0	0	0
0.349609375	0	0	0
0.3505859375	0	0	0
0.3515625	0	0	0
0.3525390625	0	0	0
0.353515625	0	0	0
0.3544921875	0	0	0
0.35546875	0	0	0
0.3564453125	0	0	0
0.357421875	0	0	0
0.3583984375	0	0	0
0.359375	0	0	0
0.3603515625	0	0	0
0.361328125	0	0	0
0.3623046875	0	0	0
0.36328125	0	0	0
0.3642578125	0	0	0
0.365234375	0	0	0
0.3662109375	0	0	0
0.3671875	0	0	0
0.3681640625	0	0	0
0.369140625	0	0	0
0.3701171875	0	0	0
0.37109375	0	0	0
0.3720703125	0	0	0
0.373046875	0	0	0
0.3740234375	0	0	0
0.375	0	0	0
0.3759765625	0	0	0
0.376953125	0	0	0
0.3779296875	0	0	0
0.37890625	0	0	0
0.3798828125	0	0	0
0.380859375	0	0	0
0.3818359375	0	0	0
0.3828125	0	0	0
0.3837890625	0	0	0
0.384765625	0	0	0
0.3857421875	0	0	0
0.38671875	0	0	0
0.3876953125	0	0	0
0.388671875	0	0	0
0.3896484375	0	0	0
0.390625	0	0	0
0.3916015625	0	0	0
0.392578125	0	0	0
0.3935546875	0	0	0
0.39453125	0	0	0
0.3955078125	0	0	0
0.396484375	0	0	0
0.3974609375	0	0	0
0.3984375	0	0	0
0.3994140625	0	0	0
0.400390625	0	0	0
0.4013671875	0	0	0
0.40234375	0	0	0
0.4033203125	0	0	0
0.404296875	0	0	0
0.4052734375	0	0	0
0.40625	0	0	0
0.4072265625	0	0	0
0.408203125	0	0	0
0.4091796875	0	0	0
0.41015625	0	0	0
0.4111328125	0	0	0
0.412109375	0	0	0
0.4130859375	0	0	0
0.4140625	0	0	0
0.4150390625	0	0	0
0.416015625	0	0	0
0.4169921875	0	0	0
0.41796875	0	0	0
0.4189453125	0	0	0
0.419921875	0	0	0
0.4208984375	0	0	0
0.421875	0	0	0
0.4228515625	0	0	0
0.423828125	0	0	0
0.4248046875	0	0	0
0.42578125	0	0	0
0.4267578125	0	0	0
0.427734375	0	0	0
0.4287109375	0	0	0
0.4296875	0	0	0
0.4306640625	0	0	0
0.431640625	0	0	0
0.4326171875	0	0	0
0.43359375	0	0	0
0.4345703125	0	0	0
0.435546875	0	0	0
0.4365234375	0	0	0
0.4375	0	0	0
0.4384765625	0	0	0
0.439453125	0	0	0
0.4404296875	0	0	0
0.44140625	0	0	0
0.4423828125	0	0	0
0.443359375	0	0	0
0.4443359375	0	0	0
0.4453125	0	0	0
0.4462890625	0	0	0
0.447265625	0	0	0
0.4482421875	0	0	0
0.44921875	0	0	0
0.4501953125	0	0	0
0.451171875	0	0	0
0.4521484375	0	0	0
0.453125	0	0	0
0.4541015625	0	0	0
0.455078125	0	0	0
0.4560546875	0	0	0
0.45703125	0	0	0
0.4580078125	0	0	0
0.458984375	0	0	0
0.4599609375	0	0	0
0.4609375	0	0	0
0.4619140625	0	0	0
0.462890625	0	0	0
0.4638671875	0	0	0
0.46484375	0	0	0
0.4658203125	0	0	0
0.466796875	0	0	0
0.4677734375	0	0	0
0.46875	0	0	0
0.4697265625	0	0	0
0.470703125	0	0	0
0.4716796875	0	0	0
0.47265625	0	0	0
0.4736328125	0	0	0
0.474609375	0	0	0
0.4755859375	0	0	0
0.4765625	0	0	0
0.4775390625	0	0	0
0.478515625	0	0	0
0.4794921875	0	0	0
0.48046875	0	0	0
0.4814453125	0	0	0
0.482421875	0	0	0
0.4833984375	0	0	0
0.484375	0	0	0
0.4853515625	0	0	0
0.486328125	0	0	0
0.4873046875	0	0	0
0.48828125	0	0	0
0.4892578125	0	0	0
0.490234375	0	0	0
0.4912109375	0	0	0
0.4921875	0	0	0
0.4931640625	0	0	0
0.494140625	0	0	0
0.4951171875	0	0	0
0.49609375	0	0	0
0.4970703125	0	0	0
0.498046875	0	0	0
0.4990234375	0	0	0
0.5	0	0	0
0.5009765625	0	0	0
0.501953125	0	0	0
0.5029296875	0	0	0
0.50390625	0	0	0
0.5048828125	0	0	0
0.505859375	0	0	0
0.5068359375	0	0	0
0.5078125	0	0	0
0.5087890625	0	0	0
0.509765625	0	0	0
0.5107421875	0	0	0
0.51171875	0	0	0
0.5126953125	0	0	0
0.513671875	0	0	0
0.5146484375	0	0	0
0.515625	0	0	0
0.5166015625	0	0	0
0.517578125	0	0	0
0.5185546875	0	0	0
0.51953125	0	0	0
0.5205078125	0	0	0
0.521484375	0	0	0
0.5224609375	0	0	0
0.5234375	0	0	0
0.5244140625	0	0	0
0.525390625	0	0	0
0.5263671875	0	0	0
0.52734375	0	0	0
0.5283203125	0	0	0
0.529296875	0	0	0
0.5302734375	0	0	0
0.53125	0	0	0
0.5322265625	0	0	0
0.533203125	0	0	0
0.5341796875	0	0	0
0.53515625	0	0	0
0.5361328125	0	0	0
0.537109375	0	0	0
0.5380859375	0	0	0
0.5390625	0	0	0
0.5400390625	0	0	0
0.541015625	0	0	0
0.5419921875	0	0	0
0.54296875	0	0	0
0.5439453125	0	0	0
0.544921875	0	0	0
0.5458984375	0	0	0
0.546875	0	0	0
0.5478515625	0	0	0
0.548828125	0	0	0
0.5498046875	0	0	0
0.55078125	0	0	0
0.5517578125	0	0	0
0.552734375	0	0	0
0.5537109375	0	0	0
0.5546875	0	0	0
0.5556640625	0	0	0
0.556640625	0	0	0
0.5576171875	0	0	0
0.55859375	0	0	0
0.5595703125	0	0	0
0.560546875	0	0	0
0.5615234375	0	0	0
0.5625	0	0	0
0.5634765625	0	0	0
0.564453125	0	0	0
0.5654296875	0	0	0
0.56640625	0	0	0
0.5673828125	0	0	0
0.568359375	0	0	0
0.5693359375	0	0	0
0.5703125	0	0	0
0.5712890625	0	0	0
0.572265625	0	0	0
0.5732421875	0	0	0
0.57421875	0	0	0
0.5751953125	0	0	0
0.576171875	0	0	0
0.5771484375	0	0	0
0.578125	0	0	0
0.5791015625	0	0	0
0.580078125	0	0	0
0.5810546875	0	0	0
0.58203125	0	0	0
0.5830078125	0	0	0
0.583984375	0	0	0
0.5849609375	0	0	0
0.5859375	0	0	0
0.5869140625	0	0	0
0.587890625	0	0	0
0.5888671875	0	0	0
0.58984375	0	0	0
0.5908203125	0	0	0
0.591796875	0	0	0
0.5927734375	0	0	0
0.59375	0	0	0
0.5947265625	0	0	0
0.595703125	0	0	0
0.5966796875	0	0	0
0.59765625	0	0	0
0.5986328125	0	0	0
0.599609375	0	0	0
0.6005859375	0	0	0
0.6015625	0	0	0
0.6025390625	0	0	0
0.603515625	0	0	0
0.6044921875	0	0	0
0.60546875	0	0	0
0.6064453125	0	0	0
0.607421875	0	0	0
0.6083984375	0	0	0
0.609375	0	0	0
0.6103515625	0	0	0
0.611328125	0	0	0
0.6123046875	0	0	0
0.61328125	0	0	0
0.6142578125	0	0	0
0.615234375	0	0	0
0.6162109375	0	0	0
0.6171875	0	0	0
0.6181640625	0	0	0
0.619140625	0	0	0
0.6201171875	0	0	0
0.62109375	0	0	0
0.6220703125	0	0	0
0.623046875	0	0	0
0.6240234375	0	0	0
0.625	0	0	0
0.6259765625	0	0	0
0.626953125	0	0	0
0.6279296875	0	0	0
0.62890625	0	0	0
0.6298828125	0	0	0
0.630859375	0	0	0
0.6318359375	0	0	0
0.6328125	0	0	0
0.6337890625	0	0	0
0.634765625	0	0	0
0.6357421875	0	0	0
0.63671875	0	0	0
0.6376953125	0	0	0
0.638671875	0	0	0
0.6396484375	0	0	0
0.640625	0	0	0
0.6416015625	0	0	0
0.642578125	0	0	0
0.6435546875	0	0	0
0.64453125	0	0	0
0.6455078125	0	0	0
0.646484375	0	0	0
0.6474609375	0	0	0
0.6484375	0	0	0
0.6494140625	0	0	0
0.650390625	0	0	0
0.6513671875	0	0	0
0.65234375	0	0	0
0.6533203125	0	0	0
0.654296875	0	0	0
0.6552734375	0	0	0
0.65625	0	0	0
0.6572265625	0	0	0
0.658203125	0	0	0
0.6591796875	0	0	0
0.66015625	0	0	0
0.6611328125	0	0	0
0.662109375	0	0	0
0.6630859375	0	0	0
0.6640625	0	0	0
0.6650390625	0	0	0
0.666015625	0	0	0
0.6669921875	0	0	0
0.66796875	0	0	0
0.6689453125	0	0	0
0.669921875	0	0	0
0.6708984375	0	0	0
0.671875	0	0	0
0.6728515625	0	0	0
0.673828125	0	0	0
0.6748046875	0	0	0
0.67578125	0	0	0
0.6767578125	0	0	0
0.677734375	0	0	0
0.6787109375	0	0	0
0.6796875	0	0	0
0.6806640625	0	0	0
0.681640625	0	0	0
0.6826171875	0	0	0
0.68359375	0	0	0
0.6845703125	0	0	0
0.685546875	0	0	0
0.6865234375	0	0	0
0.6875	0	0	0
0.6884765625	0	0	0
0.689453125	0	0	0
0.6904296875	0	0	0
0.69140625	0	0	0
0.6923828125	0	0	0
0.693359375	0	0	0
0.6943359375	0	0	0
0.6953125	0	0	0
0.6962890625	0	0	0
0.697265625	0	0	0
0.6982421875	0	0	0
0.69921875	0	0	0
0.7001953125	0	0	0
0.701171875	0	0	0
0.7021484375	0	0	0
0.703125	0	0	0
0.7041015625	0	0	0
0.705078125	0	0	0
0.7060546875	0	0	0
0.70703125	0	0	0
0.7080078125	0	0	0
0.708984375	0	0	0
0.7099609375	0	0	0
0.7109375	0	0	0
0.7119140625	0	0	0
0.712890625	0	0	0
0.7138671875	0	0	0
0.71484375	0	0	0
0.7158203125	0	0	0
0.716796875	0	0	0
0.7177734375	0	0	0
0.71875	0	0	0
0.7197265625	0	0	0
0.720703125	0	0	0
0.7216796875	0	0	0
0.72265625	0	0	0
0.7236328125	0	0	0
0.724609375	0	0	0
0.7255859375	0	0	0
0.7265625	0	0	0
0.7275390625	0	0	0
0.728515625	0	0	0
0.7294921875	0	0	0
0.73046875	0	0	0
0.7314453125	0	0	0
0.732421875	0	0	0
0.7333984375	0	0	0
0.734375	0	0	0
0.7353515625	0	0	0
0.736328125	0	0	0
0.7373046875	0	0	0
0.73828125	0	0	0
0.7392578125	0	0	0
0.740234375	0	0	0
0.7412109375	0	0	0
0.7421875	0	0	0
0.7431640625	0	0	0
0.744140625	0	0	0
0.7451171875	0	0	0
0.74609375	0	0	0
0.7470703125	0	0	0
0.748046875	0	0	0
0.7490234375	0	0	0
0.75	0	0	0
0.7509765625	0	0	0
0.751953125	0	0	0
0.7529296875	0	0	0
0.75390625	0	0	0
0.7548828125	0	0	0
0.755859375	0	0	0
0.7568359375	0	0	0
0.7578125	0	0	0
0.7587890625	0	0	0
0.759765625	0	0	0
0.7607421875	0	0	0
0.76171875	0	0	0
0.7626953125	0	0	0
0.763671875	0	0	0
0.7646484375	0	0	0
0.765625	0	0	0
0.7666015625	0	0	0
0.767578125	0	0	0
0.7685546875	0	0	0
0.76953125	0	0	0
0.7705078125	0	0	0
0.771484375	0	0	0
0.7724609375	0	0	0
0.7734375	0	0	0
0.7744140625	0	0	0
0.775390625	0	0	0
0.7763671875	0	0	0
0.77734375	0	0	0
0.7783203125	0	0	0
0.779296875	0	0	0
0.7802734375	0	0	0
0.78125	0	0	0
0.7822265625	0	0	0
0.783203125	0	0	0
0.7841796875	0	0	0
0.78515625	0	0	0
0.7861328125	0	0	0
0.787109375	0	0	0
0.7880859375	0	0	0
0.7890625	0	0	0
0.7900390625	0	0	0
0.791015625	0	0	0
0.7919921875	0	0	0
0.79296875	0	0	0
0.7939453125	0	0	0
0.794921875	0	0	0
0.7958984375	0	0	0
0.796875	0	0	0
0.7978515625	0	0	0
0.798828125	0	0	0
0.7998046875	0	0	0
0.80078125	0	0	0
0.8017578125	0	0	0
0.802734375	0	0	0
0.8037109375	0	0	0
0.8046875	0	0	0
0.8056640625	0	0	0
0.806640625	0	0	0
0.8076171875	0	0	0
0.80859375	0	0	0
0.8095703125	0	0	0
0.810546875	0	0	0
0.8115234375	0	0	0
0.8125	0	0	0
0.8134765625	0	0	0
0.814453125	0	0	0
0.8154296875	0	0	0
0.81640625	0	0	0
0.8173828125	0	0	0
0.818359375	0	0	0
0.8193359375	0	0	0
0.8203125	0	0	0
0.8212890625	0	0	0
0.822265625	0	0	0
0.8232421875	0	0	0
0.82421875	0	0	0
0.8251953125	0	0	0
0.826171875	0	0	0
0.8271484375	0	0	0
0.828125	0	0	0
0.8291015625	0	0	0
0.830078125	0	0	0
0.8310546875	0	0	0
0.83203125	0	0	0
0.8330078125	0	0	0
0.833984375	0	0	0
0.8349609375	0	0	0
0.8359375	0	0	0
0.8369140625	0	0	0
0.837890625	0	0	0
0.8388671875	0	0	0
0.83984375	0	0	0
0.8408203125	0	0	0
0.841796875	0	0	0
0.8427734375	0	0	0
0.84375	0	0	0
0.8447265625	0	0	0
0.845703125	0	0	0
0.8466796875	0	0	0
0.84765625	0	0	0
0.8486328125	0	0	0
0.849609375	0	0	0
0.8505859375	0	0	0
0.8515625	0	0	0
0.8525390625	0	0	0
0.853515625	0	0	0
0.8544921875	0	0	0
0.85546875	0	0	0
0.8564453125	0	0	0
0.857421875	0	0	0
0.8583984375	0	0	0
0.859375	0	0	0
0.8603515625	0	0	0
0.861328125	0	0	0
0.8623046875	0	0	0
0.86328125	0	0	0
0.8642578125	0	0	0
0.865234375	0	0	0
0.8662109375	0	0	0
0.8671875	0	0	0
0.8681640625	0	0	0
0.869140625	0	0	0
0.8701171875	0	0	0
0.87109375	0	0	0
0.8720703125	0	0	0
0.873046875	0	0	0
0.8740234375	0	0	0
0.875	0	0	0
0.8759765625	0	0	0
0.876953125	0	0	0
0.8779296875	0	0	0
0.87890625	0	0	0
0.8798828125	0	0	0
0.880859375	0	0	0
0.8818359375	0	0	0
0.8828125	0	0	0
0.8837890625	0	0	0
0.884765625	0	0	0
0.8857421875	0	0	0
0.88671875	0	0	0
0.8876953125	0	0	0
0.888671875	0	0	0
0.8896484375	0	0	0
0.890625	0	0	0
0.8916015625	0	0	0
0.892578125	0	0	0
0.8935546875	0	0	0
0.89453125	0	0	0
0.8955078125	0	0	0
0.896484375	0	0	0
0.8974609375	0	0	0
0.8984375	0	0	0
0.8994140625	0	0	0
0.900390625	0	0	0
0.9013671875	0	0	0
0.90234375	0	0	0
0.9033203125	0	0	0
0.904296875	0	0	0
0.9052734375	0	0	0
0.90625	0	0	0
0.9072265625	0	0	0
0.908203125	0	0	0
0.9091796875	0	0	0
0.91015625	0	0	0
0.9111328125	0	0	0
0.912109375	0	0	0
0.9130859375	0	0	0
0.9140625	0	0	0
0.9150390625	0	0	0
0.916015625	0	0	0
0.9169921875	0	0	0
0.91796875	0	0	0
0.9189453125	0	0	0
0.919921875	0	0	0
0.9208984375	0	0	0
0.921875	0	0	0
0.9228515625	0	0	0
0.923828125	0	0	0
0.9248046875	0	0	0
0.92578125	0	0	0
0.9267578125	0	0	0
0.927734375	0	0	0
0.9287109375	0	0	0
0.9296875	0	0	0
0.9306640625	0	0	0
0.931640625	0	0	0
0.9326171875	0	0	0
0.93359375	0	0	0
0.9345703125	0	0	0
0.935546875	0	0	0
0.9365234375	0	0	0
0.9375	0	0	0
0.9384765625	0	0	0
0.939453125	0	0	0
0.9404296875	0	0	0
0.94140625	0	0	0
0.9423828125	0	0	0
0.943359375	0	0	0
0.9443359375	0	0	0
0.9453125	0	0	0
0.9462890625	0	0	0
0.947265625	0	0	0
0.9482421875	0	0	0
0.94921875	0	0	0
0.9501953125	0	0	0
0.951171875	0	0	0
0.9521484375	0	0	0
0.953125	0	0	0
0.9541015625	0	0	0
0.955078125	0	0	0
0.9560546875	0	0	0
0.95703125	0	0	0
0.9580078125	0	0	0
0.958984375	0	0	0
0.9599609375	0	0	0
0.9609375	0	0	0
0.9619140625	0	0	0
0.962890625	0	0	0
0.9638671875	0	0	0
0.96484375	0	0	0
0.9658203125	0	0	0
0.966796875	0	0	0
0.9677734375	0	0	0
0.96875	0	0	0
0.9697265625	0	0	0
0.970703125	0	0	0
0.9716796875	0	0	0
0.97265625	0	0	0
0.9736328125	0	0	0
0.974609375	0	0	0
0.9755859375	0	0	0
0.9765625	0	0	0
0.9775390625	0	0	0
0.978515625	0	0	0
0.9794921875	0	0	0
0.98046875	0	0	0
0.9814453125	0	0	0
0.982421875	0	0	0
0.9833984375	0	0	0
0.984375	0	0	0
0.9853515625	0	0	0
0.986328125	0	0	0
0.9873046875	0	0	0
0.98828125	0	0	0
0.9892578125	0	0	0
0.990234375	0	0	0
0.9912109375	0	0	0
0.9921875	0	0	0
0.9931640625	0	0	0
0.994140625	0	0	0
0.9951171875	0	0	0
0.99609375	0	0	0
0.9970703125	0	0	0
0.998046875	0	0	0
0.9990234375	0	0	0
1	0	0	0


==> mr/M5bm200nf8000.txt <==
idt	nf8000_Exp	nf8000_SD	nf8000_Var
0.0009765625	0.0307211263020833	0.0228988850078963	0.000524358934604859
0.001953125	0.0397352864583333	0.0161399113441331	0.000260496738196478
0.0029296875	0.03373955078125	0.0104494690410358	0.000109191403239565
0.00390625	0.0376751627604167	0.0148749728390102	0.000221264816961291
0.0048828125	0.025116015625	0.0186511021251776	0.000347863610483804
0.005859375	0.0385253580729167	0.0283283928322175	0.000802497840456432
0.0068359375	0.0473539388020834	0.0249730073597228	0.000623651096588769
0.0078125	0.04411591796875	0.0221053712708727	0.000488647439023122
0.0087890625	0.04058828125	0.0191181806989679	0.000365504833238388
0.009765625	0.0372619140625	0.0157388170899944	0.000247710363392301
0.0107421875	0.03664375	0.0147406839230406	0.000217287762518989
0.01171875	0.0367157552083333	0.0144972107472158	0.00021016911944919
0.0126953125	0.036596484375	0.0137243351657774	0.000188357375742595
0.013671875	0.0349904296875	0.0128003727433119	0.000163849542367722
0.0146484375	0.0358760416666667	0.0136979586352731	0.000187634070773654
0.015625	0.0370432291666667	0.0138789861631647	0.000192626256917317
0.0166015625	0.03638984375	0.0128818582247132	0.000165942271321612
0.017578125	0.0381414713541667	0.0129341714671005	0.000167292791540356
0.0185546875	0.0386741536458333	0.0120922858693331	0.000146223377545673
0.01953125	0.0388765625	0.013434317982622	0.0001804808996582
0.0205078125	0.0390138346354167	0.013864150240444	0.000192214661889605
0.021484375	0.0384201497395834	0.0134792342780656	0.000181689756722979
0.0224609375	0.0380620768229167	0.0133605333292717	0.000178503850842579
0.0234375	0.0387239908854167	0.0128005204349503	0.000163853323405581
0.0244140625	0.03911962890625	0.0117173009165826	0.000137295140769748
0.025390625	0.0384696614583333	0.0111253455488663	0.000123773313581679
0.0263671875	0.0387821614583333	0.0101406090257255	0.000102831951412625
0.02734375	0.0384145833333333	0.0101478217098373	0.000102978285454646
0.0283203125	0.0381190104166667	0.00959420900873874	9.20488465033637e-05
0.029296875	0.0383888671875	0.00951208178257669	9.04796998384273e-05
0.0302734375	0.0379921875	0.00982607919828784	9.65518324110249e-05
0.03125	0.037644921875	0.00999924943523179	9.99849892679833e-05
0.0322265625	0.0370610026041667	0.00972820176474395	9.46379095755673e-05
0.033203125	0.0375044270833333	0.0100127171029736	0.00010025450378418
0.0341796875	0.0383940104166667	0.0105279137233612	0.000110836967366537
0.03515625	0.0381488932291667	0.0100847123122118	0.000101701422420076
0.0361328125	0.0386824869791667	0.0105635176913367	0.000111587906015183
0.037109375	0.0369988932291667	0.00986142979541838	9.72477976099654e-05
0.0380859375	0.0370904296875	0.0102137003421081	0.00010431967467838
0.0390625	0.0368770833333333	0.0102980468116154	0.000106049768134223
0.0400390625	0.0362932291666667	0.0104600211685579	0.00010941204284668
0.041015625	0.0363475260416667	0.00996133688180142	9.92282324727373e-05
0.0419921875	0.0368018229166667	0.0100660160519706	0.000101324679158529
0.04296875	0.0369171875	0.0098045932792064	9.61300493706593e-05
0.0439453125	0.0367657552083333	0.00941948446599478	8.87266876051171e-05
0.044921875	0.0370455729166667	0.00892936406180678	7.97335425482865e-05
0.0458984375	0.03687216796875	0.00852327567237792	7.26462281873492e-05
0.046875	0.0362337239583333	0.00828761442964344	6.86845529344342e-05
0.0478515625	0.0365522135416667	0.00878170096702915	7.71182718743207e-05
0.048828125	0.036053515625	0.00762516433622111	5.81431311543782e-05
0.0498046875	0.0364953776041667	0.00726625199111759	5.27984179984203e-05
0.05078125	0.0370265950520833	0.00728349888342094	5.30493559847941e-05
0.0517578125	0.0366403645833333	0.00752214803403967	5.65827110460069e-05
0.052734375	0.0361540364583333	0.00753619943184182	5.6794301876493e-05
0.0537109375	0.0358195963541667	0.00754058348996504	5.68603993691334e-05
0.0546875	0.0359671549479167	0.00739488810764606	5.46843701246052e-05
0.0556640625	0.0357321940104167	0.00664933765390568	4.42136912356479e-05
0.056640625	0.0359901041666666	0.0066180128238345	4.37980937364379e-05
0.0576171875	0.0354568359375	0.00652766800011217	4.26104495196884e-05
0.05859375	0.0353737630208333	0.00701793574456926	4.92514221149029e-05
0.0595703125	0.0352106119791666	0.00651748085984595	4.24775567584583e-05
0.060546875	0.0349467447916667	0.00644822813761838	4.15796461147734e-05
0.0615234375	0.0346715494791667	0.00602458528961839	3.62956279118863e-05
0.0625	0.0351124348958333	0.00592333539461486	3.50859021970972e-05
0.0634765625	0.0348277994791667	0.00572859526588006	3.28168037202635e-05
0.064453125	0.0341973958333333	0.00577350901135991	3.33334063042541e-05
0.0654296875	0.0343940104166667	0.0056730788868117	3.21838240559887e-05
0.06640625	0.0339970703125	0.0061224874156709	3.74848521550485e-05
0.0673828125	0.0336725911458333	0.00582590544998519	3.39411743121671e-05
0.068359375	0.0333962890625	0.0057040461610857	3.25361426077966e-05
0.0693359375	0.033555078125	0.00515779499126888	2.66028491719584e-05
0.0703125	0.0337982421875	0.00525027268080046	2.75653632227596e-05
0.0712890625	0.0334215494791667	0.00533361234531138	2.8447420650058e-05
0.072265625	0.0334160807291667	0.00575449654722158	3.3114230511985e-05
0.0732421875	0.0330930989583333	0.00543165037930132	2.95028258429642e-05
0.07421875	0.0327865234375	0.00592778918201552	3.51386845864202e-05
0.0751953125	0.0322263671875	0.00545464364907793	2.97531373384262e-05
0.076171875	0.0320578125	0.00588839714124413	3.4673220893012e-05
0.0771484375	0.0321068359375	0.00575335679373269	3.31011143959901e-05
0.078125	0.0320349609375	0.00593684012367921	3.52460706541274e-05
0.0791015625	0.0318966796875	0.00588169422136364	3.45943269136225e-05
0.080078125	0.0315257161458333	0.00613799451504865	3.76749766667673e-05
0.0810546875	0.0313675130208333	0.00561895282790863	3.15726308822623e-05
0.08203125	0.0310733723958334	0.00602628468789737	3.63161071395863e-05
0.0830078125	0.030576171875	0.00603068927273228	3.63692131042482e-05
0.083984375	0.029817578125	0.00577736663839035	3.33779652743858e-05
0.0849609375	0.0297696614583334	0.00632791620642117	4.00425235154877e-05
0.0859375	0.02963828125	0.00602905685581393	3.6349526570637e-05
0.0869140625	0.0296061848958333	0.0077153112219371	5.95260272513486e-05
0.087890625	0.0292007161458333	0.0078145470058594	6.10671449067861e-05
0.0888671875	0.0290462239583333	0.00831864914642287	6.9199923621282e-05
0.08984375	0.02895	0.00795937896197217	6.33517134602851e-05
0.0908203125	0.0293027994791667	0.00897870450558573	8.06171345986255e-05
0.091796875	0.029126171875	0.00913815551113556	8.35058861456972e-05
0.0927734375	0.028706640625	0.00886629579671924	7.86112011549212e-05
0.09375	0.0285891276041667	0.00885413860457217	7.83957704289753e-05
0.0947265625	0.0280074869791667	0.00911147700391753	8.3019013192918e-05
0.095703125	0.0276985677083333	0.00922602185588926	8.51194792853464e-05
0.0966796875	0.027690625	0.0102599699366052	0.000105266983100043
0.09765625	0.0275889322916667	0.011407352489497	0.000130127690819634
0.0986328125	0.0271938802083333	0.0111538527108108	0.000124408430294462
0.099609375	0.0269412760416667	0.0118800719869868	0.000141136110415988
0.1005859375	0.0270047526041667	0.0121768130406604	0.000148274775827196
0.1015625	0.0264899088541667	0.0121201178432103	0.000146897256533304
0.1025390625	0.0262630859375	0.011824634094348	0.000139821971465218
0.103515625	0.025368359375	0.0116381945978103	0.000135447573496501
0.1044921875	0.0257877604166667	0.0126064781234309	0.000158923290676541
0.10546875	0.0260346354166667	0.0126945174590798	0.000161150773518881
0.1064453125	0.0255595052083333	0.0126684784453461	0.000160490346120198
0.107421875	0.024984765625	0.0127699052008132	0.000163070478837755
0.1083984375	0.0246413411458334	0.0127456319667725	0.000162451134232414
0.109375	0.0236774739583333	0.0124974292407206	0.000156185737626818
0.1103515625	0.0233151041666667	0.0128358300492772	0.000164758533053928
0.111328125	0.0234186197916667	0.0139157395196781	0.00019364780637953
0.1123046875	0.0229133463541667	0.0142058345501398	0.000201805735265944
0.11328125	0.022420703125	0.0141525437625551	0.000200294494951036
0.1142578125	0.0217063802083333	0.0141606506588735	0.000200524027082655
0.115234375	0.0213192708333333	0.0138878073637611	0.000192871193372938
0.1162109375	0.0208778645833333	0.0141248651074596	0.000199511814303928
0.1171875	0.0204238932291667	0.0142104656866444	0.000201937335031297
0.1181640625	0.0202287760416667	0.0147255893309411	0.000216842981143528
0.119140625	0.0200151692708333	0.0148258732114515	0.000219806516482035
0.1201171875	0.0196305989583333	0.0147389360911107	0.000217236237097846
0.12109375	0.0195514973958333	0.0149648830456916	0.000223947724571228
0.1220703125	0.0193107421875	0.0153197935324021	0.000234696073875428
0.123046875	0.0193845052083333	0.0162041636674845	0.000262574920162625
0.1240234375	0.0187776692708333	0.0158197180281774	0.000250263478491042
0.125	0.018346484375	0.0158130260135107	0.000250051791703966
0.1259765625	0.0178979817708333	0.0156634376703221	0.000245343279652066
0.126953125	0.017286328125	0.0154747569503145	0.000239468102671306
0.1279296875	0.01683828125	0.0154434778585848	0.000238501008368598
0.12890625	0.0163286458333333	0.0154291964826056	0.00023806010409885
0.1298828125	0.0159589192708333	0.0157310239065409	0.00024746511314816
0.130859375	0.0152436848958333	0.0152911949744655	0.000233820643747118
0.1318359375	0.014815234375	0.0153653776603244	0.000236094830644396
0.1328125	0.0142875651041667	0.0153263337220639	0.000234896505360074
0.1337890625	0.0136231770833333	0.0149304976881853	0.000222919761216906
0.134765625	0.0132788411458333	0.015152701691552	0.000229604368553162
0.1357421875	0.0125186197916667	0.0146148136966719	0.000213592779388428
0.13671875	0.0123722005208333	0.0150436833448016	0.000226312408578661
0.1376953125	0.0120701822916667	0.014932857995756	0.000222990247921414
0.138671875	0.011271875	0.0142637995040323	0.000203455976291233
0.1396484375	0.0107641276041667	0.0139934362481864	0.000195816258032057
0.140625	0.0103002604166667	0.0136796490571316	0.000187132798326281
0.1416015625	0.00999459635416667	0.0135292676783453	0.00018304108391232
0.142578125	0.00993782552083333	0.0141571392522006	0.0002004245918062
0.1435546875	0.00944049479166667	0.0135676600930594	0.000184081400400797
0.14453125	0.00892526041666666	0.0131881907391755	0.000173928374972873
0.1455078125	0.00844654947916666	0.0127569048232339	0.000162738620669047
0.146484375	0.00800670572916666	0.0125239574681229	0.00015684951066335
0.1474609375	0.00757962239583333	0.0120586442372582	0.000145410900840759
0.1484375	0.00725885416666667	0.012072762258144	0.000145751588541667
0.1494140625	0.006931640625	0.0119681166306149	0.000143235815684001
0.150390625	0.00635963541666667	0.0113573887432938	0.000128990279066298
0.1513671875	0.00620794270833333	0.0117573053333713	0.000138234228702121
0.15234375	0.00620227864583333	0.0119700808555799	0.000143282835689121
0.1533203125	0.00614016927083333	0.0120651521956489	0.000145567897504171
0.154296875	0.00592630208333333	0.0119655374261589	0.00014317408589681
0.1552734375	0.00553333333333333	0.011235010618416	0.00012622546359592
0.15625	0.00550071614583333	0.011353084691189	0.00012889253200531
0.1572265625	0.00517259114583333	0.0108771498150009	0.000118312388097975
0.158203125	0.00501595052083333	0.0107428574157824	0.000115408985455831
0.1591796875	0.00506009114583333	0.0114061441441099	0.000130100124236213
0.16015625	0.00481282552083333	0.0111040751660402	0.00012330048529307
0.1611328125	0.00479713541666667	0.0112370570469733	0.000126271451076931
0.162109375	0.00456927083333333	0.0107668957759703	0.000115926044650608
0.1630859375	0.004444921875	0.0109652082151741	0.000120235791202121
0.1640625	0.00431751302083333	0.010803199862117	0.000116709127260844
0.1650390625	0.00409856770833333	0.0104475340761297	0.000109150968271891
0.166015625	0.003748828125	0.00974505239214361	9.49660461256239e-05
0.1669921875	0.00377493489583333	0.0103406612523312	0.000106929275135464
0.16796875	0.003682421875	0.0100919324617798	0.000101847100813124
0.1689453125	0.00341243489583333	0.00952494000571451	9.07244821124607e-05
0.169921875	0.00324609375	0.00922104629107502	8.50276947021484e-05
0.1708984375	0.00309192708333333	0.00904317346630531	8.17789863416884e-05
0.171875	0.00299759114583333	0.00899415661261812	8.08948531723023e-05
0.1728515625	0.00277454427083333	0.00836556660562074	6.9982704633077e-05
0.173828125	0.00268828125	0.00823007331997799	6.77341068522136e-05
0.1748046875	0.00257122395833333	0.00796764963276105	6.34834406704373e-05
0.17578125	0.002453125	0.00785271733923471	6.16651696099175e-05
0.1767578125	0.00243684895833333	0.00796248804527675	6.34012158711751e-05
0.177734375	0.00221276041666667	0.00735145706416452	5.40439209662544e-05
0.1787109375	0.00218216145833333	0.00729414766548361	5.320459016588e-05
0.1796875	0.00206126302083333	0.0070397013730835	4.95573954221937e-05
0.1806640625	0.0019482421875	0.00676300522003506	4.57382396062215e-05
0.181640625	0.00180755208333333	0.00648571953095425	4.20645578342014e-05
0.1826171875	0.00173444010416667	0.00634245691142041	4.02267596732245e-05
0.18359375	0.00166399739583333	0.00620631451615368	3.85183398734199e-05
0.1845703125	0.00159088541666667	0.00608269239698445	3.69991467963325e-05
0.185546875	0.00154010416666667	0.00604476269339192	3.65391560194227e-05
0.1865234375	0.00139420572916667	0.00561246024280297	3.1499709977044e-05
0.1875	0.0013236328125	0.00552249578778669	3.04979597261217e-05
0.1884765625	0.00116041666666667	0.00511763303165435	2.61901678466797e-05
0.189453125	0.00114479166666667	0.00517338098825221	2.67638708496094e-05
0.1904296875	0.00103795572916667	0.00484372241421846	2.34616468260023e-05
0.19140625	0.000963216145833333	0.00469961531803099	2.20863841374715e-05
0.1923828125	0.000894986979166666	0.00443370741363035	1.96577614296807e-05
0.193359375	0.000850846354166667	0.00432384735947714	1.86956559880575e-05
0.1943359375	0.000772591145833333	0.00408196215333516	1.66624150212606e-05
0.1953125	0.000747916666666667	0.00405244851108615	1.64223389350043e-05
0.1962890625	0.000711848958333333	0.00381191608786606	1.45307042609321e-05
0.197265625	0.00068671875	0.0038488251361848	1.4813454928928e-05
0.1982421875	0.00064296875	0.00364982704437958	1.33212374538845e-05
0.19921875	0.0005779296875	0.00330549150214302	1.09262740707397e-05
0.2001953125	0.000563020833333333	0.00319700789968271	1.02208595106337e-05
0.201171875	0.000525390625	0.00307115662597013	9.43200302124023e-06
0.2021484375	0.000475325520833333	0.00293713982648848	8.62679036034478e-06
0.203125	0.000448177083333333	0.00281482240389569	7.92322516547309e-06
0.2041015625	0.000459049479166667	0.00292897097647015	8.5788709810045e-06
0.205078125	0.000415104166666667	0.00274072506706331	7.51157389322917e-06
0.2060546875	0.000391731770833333	0.00255932479268854	6.55014339447022e-06
0.20703125	0.000363346354166667	0.00241881337812497	5.85065815819634e-06
0.2080078125	0.000357356770833333	0.00238096563555343	5.66899735768636e-06
0.208984375	0.0003236328125	0.00227696902496277	5.18458794063992e-06
0.2099609375	0.0003037109375	0.00226404621173109	5.12590524885389e-06
0.2109375	0.000301236979166667	0.00230630632496565	5.31904886457655e-06
0.2119140625	0.000294791666666667	0.00226488929326406	5.12972351074219e-06
0.212890625	0.000262955729166667	0.00212044528591307	4.49628821055094e-06
0.2138671875	0.0002298828125	0.00195362693094743	3.81665818532308e-06
0.21484375	0.000230143229166667	0.00195691036714813	3.82949818505181e-06
0.2158203125	0.0002216796875	0.0018509495575041	3.42601426442464e-06
0.216796875	0.000213216145833333	0.00181485682753866	3.2937053044637e-06
0.2177734375	0.000191080729166667	0.00175569168815795	3.08245330386692e-06
0.21875	0.000173046875	0.00171673087583289	2.94716490003798e-06
0.2197265625	0.00023203125	0.00252148421026443	6.35788262261285e-06
0.220703125	0.000203450520833333	0.002203575695403	4.85574584537082e-06
0.2216796875	0.00016875	0.00198817459056856	3.95283820258247e-06
0.22265625	0.000146809895833333	0.00173934596835044	3.02532439761692e-06
0.2236328125	0.0001361328125	0.00159123469510925	2.53202785491943e-06
0.224609375	0.000119205729166667	0.00141491297316077	2.00197872161865e-06
0.2255859375	0.000119205729166667	0.00141491297316077	2.00197872161865e-06
0.2265625	0.000102408854166667	0.00138594442234654	1.9208419418335e-06
0.2275390625	0.000102408854166667	0.00138594442234654	1.9208419418335e-06
0.228515625	0.000219596354166667	0.00303837781866935	9.23173976898193e-06
0.2294921875	0.0002142578125	0.00296308332692376	8.77986280229357e-06
0.23046875	0.000193098958333333	0.00272399602315684	7.42015433417426e-06
0.2314453125	0.000179166666666667	0.00252745686302347	6.38803819444444e-06
0.232421875	0.000170703125	0.0024080639152789	5.79877182006836e-06
0.2333984375	0.000152018229166667	0.00214448102295051	4.59879885779487e-06
0.234375	0.000152018229166667	0.00214448102295051	4.59879885779487e-06
0.2353515625	0.000135091145833333	0.00190569512746137	3.63167391883002e-06
0.236328125	0.000135091145833333	0.00190569512746137	3.63167391883002e-06
0.2373046875	0.000131966145833333	0.00186161157752492	3.46559766557481e-06
0.23828125	0.000136197916666667	0.0019213080513972	3.69142462836371e-06
0.2392578125	0.000160481770833333	0.00226387397069508	5.1251253551907e-06
0.240234375	0.000160481770833333	0.00226387397069508	5.1251253551907e-06
0.2412109375	0.000160481770833333	0.00226387397069508	5.1251253551907e-06
0.2421875	0.0001298828125	0.00183222254423395	3.35703945159912e-06
0.2431640625	9.38151041666667e-05	0.00132342490538402	1.7514534801907e-06
0.244140625	9.38151041666667e-05	0.00132342490538402	1.7514534801907e-06
0.2451171875	7.08984375e-05	0.00100014553918334	1.00029109954834e-06
0.24609375	6.66666666666667e-05	0.000940449065311059	8.84444444444445e-07
0.2470703125	4.97395833333333e-05	0.000701663169821923	4.92331203884549e-07
0.248046875	4.44010416666667e-05	0.000626353772013811	3.92319047715929e-07
0.2490234375	2.52604166666667e-05	0.000356342028653018	1.26979641384549e-07
0.25	2.52604166666667e-05	0.000356342028653018	1.26979641384549e-07
0.2509765625	2.52604166666667e-05	0.000356342028653018	1.26979641384549e-07
0.251953125	8.46354166666667e-06	0.000119392947744568	1.42546759711372e-08
0.2529296875	4.23177083333333e-06	5.9696473872284e-05	3.56366899278429e-09
0.25390625	4.23177083333333e-06	5.9696473872284e-05	3.56366899278429e-09
0.2548828125	0	0	0
0.255859375	0	0	0
0.2568359375	0	0	0
0.2578125	0	0	0
0.2587890625	0	0	0
0.259765625	0	0	0
0.2607421875	0	0	0
0.26171875	0	0	0
0.2626953125	0	0	0
0.263671875	0	0	0
0.2646484375	0	0	0
0.265625	0	0	0
0.2666015625	0	0	0
0.267578125	0	0	0
0.2685546875	0	0	0
0.26953125	0	0	0
0.2705078125	0	0	0
0.271484375	0	0	0
0.2724609375	0	0	0
0.2734375	0	0	0
0.2744140625	0	0	0
0.275390625	0	0	0
0.2763671875	0	0	0
0.27734375	0	0	0
0.2783203125	0	0	0
0.279296875	0	0	0
0.2802734375	0	0	0
0.28125	0	0	0
0.2822265625	0	0	0
0.283203125	0	0	0
0.2841796875	0	0	0
0.28515625	0	0	0
0.2861328125	0	0	0
0.287109375	0	0	0
0.2880859375	0	0	0
0.2890625	0	0	0
0.2900390625	0	0	0
0.291015625	0	0	0
0.2919921875	0	0	0
0.29296875	0	0	0
0.2939453125	0	0	0
0.294921875	0	0	0
0.2958984375	0	0	0
0.296875	0	0	0
0.2978515625	0	0	0
0.298828125	0	0	0
0.2998046875	0	0	0
0.30078125	0	0	0
0.3017578125	0	0	0
0.302734375	0	0	0
0.3037109375	0	0	0
0.3046875	0	0	0
0.3056640625	0	0	0
0.306640625	0	0	0
0.3076171875	0	0	0
0.30859375	0	0	0
0.3095703125	0	0	0
0.310546875	0	0	0
0.3115234375	0	0	0
0.3125	0	0	0
0.3134765625	0	0	0
0.314453125	0	0	0
0.3154296875	0	0	0
0.31640625	0	0	0
0.3173828125	0	0	0
0.318359375	0	0	0
0.3193359375	0	0	0
0.3203125	0	0	0
0.3212890625	0	0	0
0.322265625	0	0	0
0.3232421875	0	0	0
0.32421875	0	0	0
0.3251953125	0	0	0
0.326171875	0	0	0
0.3271484375	0	0	0
0.328125	0	0	0
0.3291015625	0	0	0
0.330078125	0	0	0
0.3310546875	0	0	0
0.33203125	0	0	0
0.3330078125	0	0	0
0.333984375	0	0	0
0.3349609375	0	0	0
0.3359375	0	0	0
0.3369140625	0	0	0
0.337890625	0	0	0
0.3388671875	0	0	0
0.33984375	0	0	0
0.3408203125	0	0	0
0.341796875	0	0	0
0.3427734375	0	0	0
0.34375	0	0	0
0.3447265625	0	0	0
0.345703125	0	0	0
0.3466796875	0	0	0
0.34765625	0	0	0
0.3486328125	0	0	0
0.349609375	0	0	0
0.3505859375	0	0	0
0.3515625	0	0	0
0.3525390625	0	0	0
0.353515625	0	0	0
0.3544921875	0	0	0
0.35546875	0	0	0
0.3564453125	0	0	0
0.357421875	0	0	0
0.3583984375	0	0	0
0.359375	0	0	0
0.3603515625	0	0	0
0.361328125	0	0	0
0.3623046875	0	0	0
0.36328125	0	0	0
0.3642578125	0	0	0
0.365234375	0	0	0
0.3662109375	0	0	0
0.3671875	0	0	0
0.3681640625	0	0	0
0.369140625	0	0	0
0.3701171875	0	0	0
0.37109375	0	0	0
0.3720703125	0	0	0
0.373046875	0	0	0
0.3740234375	0	0	0
0.375	0	0	0
0.3759765625	0	0	0
0.376953125	0	0	0
0.3779296875	0	0	0
0.37890625	0	0	0
0.3798828125	0	0	0
0.380859375	0	0	0
0.3818359375	0	0	0
0.3828125	0	0	0
0.3837890625	0	0	0
0.384765625	0	0	0
0.3857421875	0	0	0
0.38671875	0	0	0
0.3876953125	0	0	0
0.388671875	0	0	0
0.3896484375	0	0	0
0.390625	0	0	0
0.3916015625	0	0	0
0.392578125	0	0	0
0.3935546875	0	0	0
0.39453125	0	0	0
0.3955078125	0	0	0
0.396484375	0	0	0
0.3974609375	0	0	0
0.3984375	0	0	0
0.3994140625	0	0	0
0.400390625	0	0	0
0.4013671875	0	0	0
0.40234375	0	0	0
0.4033203125	0	0	0
0.404296875	0	0	0
0.4052734375	0	0	0
0.40625	0	0	0
0.4072265625	0	0	0
0.408203125	0	0	0
0.4091796875	0	0	0
0.41015625	0	0	0
0.4111328125	0	0	0
0.412109375	0	0	0
0.4130859375	0	0	0
0.4140625	0	0	0
0.4150390625	0	0	0
0.416015625	0	0	0
0.4169921875	0	0	0
0.41796875	0	0	0
0.4189453125	0	0	0
0.419921875	0	0	0
0.4208984375	0	0	0
0.421875	0	0	0
0.4228515625	0	0	0
0.423828125	0	0	0
0.4248046875	0	0	0
0.42578125	0	0	0
0.4267578125	0	0	0
0.427734375	0	0	0
0.4287109375	0	0	0
0.4296875	0	0	0
0.4306640625	0	0	0
0.431640625	0	0	0
0.4326171875	0	0	0
0.43359375	0	0	0
0.4345703125	0	0	0
0.435546875	0	0	0
0.4365234375	0	0	0
0.4375	0	0	0
0.4384765625	0	0	0
0.439453125	0	0	0
0.4404296875	0	0	0
0.44140625	0	0	0
0.4423828125	0	0	0
0.443359375	0	0	0
0.4443359375	0	0	0
0.4453125	0	0	0
0.4462890625	0	0	0
0.447265625	0	0	0
0.4482421875	0	0	0
0.44921875	0	0	0
0.4501953125	0	0	0
0.451171875	0	0	0
0.4521484375	0	0	0
0.453125	0	0	0
0.4541015625	0	0	0
0.455078125	0	0	0
0.4560546875	0	0	0
0.45703125	0	0	0
0.4580078125	0	0	0
0.458984375	0	0	0
0.4599609375	0	0	0
0.4609375	0	0	0
0.4619140625	0	0	0
0.462890625	0	0	0
0.4638671875	0	0	0
0.46484375	0	0	0
0.4658203125	0	0	0
0.466796875	0	0	0
0.4677734375	0	0	0
0.46875	0	0	0
0.4697265625	0	0	0
0.470703125	0	0	0
0.4716796875	0	0	0
0.47265625	0	0	0
0.4736328125	0	0	0
0.474609375	0	0	0
0.4755859375	0	0	0
0.4765625	0	0	0
0.4775390625	0	0	0
0.478515625	0	0	0
0.4794921875	0	0	0
0.48046875	0	0	0
0.4814453125	0	0	0
0.482421875	0	0	0
0.4833984375	0	0	0
0.484375	0	0	0
0.4853515625	0	0	0
0.486328125	0	0	0
0.4873046875	0	0	0
0.48828125	0	0	0
0.4892578125	0	0	0
0.490234375	0	0	0
0.4912109375	0	0	0
0.4921875	0	0	0
0.4931640625	0	0	0
0.494140625	0	0	0
0.4951171875	0	0	0
0.49609375	0	0	0
0.4970703125	0	0	0
0.498046875	0	0	0
0.4990234375	0	0	0
0.5	0	0	0
0.5009765625	0	0	0
0.501953125	0	0	0
0.5029296875	0	0	0
0.50390625	0	0	0
0.5048828125	0	0	0
0.505859375	0	0	0
0.5068359375	0	0	0
0.5078125	0	0	0
0.5087890625	0	0	0
0.509765625	0	0	0
0.5107421875	0	0	0
0.51171875	0	0	0
0.5126953125	0	0	0
0.513671875	0	0	0
0.5146484375	0	0	0
0.515625	0	0	0
0.5166015625	0	0	0
0.517578125	0	0	0
0.5185546875	0	0	0
0.51953125	0	0	0
0.5205078125	0	0	0
0.521484375	0	0	0
0.5224609375	0	0	0
0.5234375	0	0	0
0.5244140625	0	0	0
0.525390625	0	0	0
0.5263671875	0	0	0
0.52734375	0	0	0
0.5283203125	0	0	0
0.529296875	0	0	0
0.5302734375	0	0	0
0.53125	0	0	0
0.5322265625	0	0	0
0.533203125	0	0	0
0.5341796875	0	0	0
0.53515625	0	0	0
0.5361328125	0	0	0
0.537109375	0	0	0
0.5380859375	0	0	0
0.5390625	0	0	0
0.5400390625	0	0	0
0.541015625	0	0	0
0.5419921875	0	0	0
0.54296875	0	0	0
0.5439453125	0	0	0
0.544921875	0	0	0
0.5458984375	0	0	0
0.546875	0	0	0
0.5478515625	0	0	0
0.548828125	0	0	0
0.5498046875	0	0	0
0.55078125	0	0	0
0.5517578125	0	0	0
0.552734375	0	0	0
0.5537109375	0	0	0
0.5546875	0	0	0
0.5556640625	0	0	0
0.556640625	0	0	0
0.5576171875	0	0	0
0.55859375	0	0	0
0.5595703125	0	0	0
0.560546875	0	0	0
0.5615234375	0	0	0
0.5625	0	0	0
0.5634765625	0	0	0
0.564453125	0	0	0
0.5654296875	0	0	0
0.56640625	0	0	0
0.5673828125	0	0	0
0.568359375	0	0	0
0.5693359375	0	0	0
0.5703125	0	0	0
0.5712890625	0	0	0
0.572265625	0	0	0
0.5732421875	0	0	0
0.57421875	0	0	0
0.5751953125	0	0	0
0.576171875	0	0	0
0.5771484375	0	0	0
0.578125	0	0	0
0.5791015625	0	0	0
0.580078125	0	0	0
0.5810546875	0	0	0
0.58203125	0	0	0
0.5830078125	0	0	0
0.583984375	0	0	0
0.5849609375	0	0	0
0.5859375	0	0	0
0.5869140625	0	0	0
0.587890625	0	0	0
0.5888671875	0	0	0
0.58984375	0	0	0
0.5908203125	0	0	0
0.591796875	0	0	0
0.5927734375	0	0	0
0.59375	0	0	0
0.5947265625	0	0	0
0.595703125	0	0	0
0.5966796875	0	0	0
0.59765625	0	0	0
0.5986328125	0	0	0
0.599609375	0	0	0
0.6005859375	0	0	0
0.6015625	0	0	0
0.6025390625	0	0	0
0.603515625	0	0	0
0.6044921875	0	0	0
0.60546875	0	0	0
0.6064453125	0	0	0
0.607421875	0	0	0
0.6083984375	0	0	0
0.609375	0	0	0
0.6103515625	0	0	0
0.611328125	0	0	0
0.6123046875	0	0	0
0.61328125	0	0	0
0.6142578125	0	0	0
0.615234375	0	0	0
0.6162109375	0	0	0
0.6171875	0	0	0
0.6181640625	0	0	0
0.619140625	0	0	0
0.6201171875	0	0	0
0.62109375	0	0	0
0.6220703125	0	0	0
0.623046875	0	0	0
0.6240234375	0	0	0
0.625	0	0	0
0.6259765625	0	0	0
0.626953125	0	0	0
0.6279296875	0	0	0
0.62890625	0	0	0
0.6298828125	0	0	0
0.630859375	0	0	0
0.6318359375	0	0	0
0.6328125	0	0	0
0.6337890625	0	0	0
0.634765625	0	0	0
0.6357421875	0	0	0
0.63671875	0	0	0
0.6376953125	0	0	0
0.638671875	0	0	0
0.6396484375	0	0	0
0.640625	0	0	0
0.6416015625	0	0	0
0.642578125	0	0	0
0.6435546875	0	0	0
0.64453125	0	0	0
0.6455078125	0	0	0
0.646484375	0	0	0
0.6474609375	0	0	0
0.6484375	0	0	0
0.6494140625	0	0	0
0.650390625	0	0	0
0.6513671875	0	0	0
0.65234375	0	0	0
0.6533203125	0	0	0
0.654296875	0	0	0
0.6552734375	0	0	0
0.65625	0	0	0
0.6572265625	0	0	0
0.658203125	0	0	0
0.6591796875	0	0	0
0.66015625	0	0	0
0.6611328125	0	0	0
0.662109375	0	0	0
0.6630859375	0	0	0
0.6640625	0	0	0
0.6650390625	0	0	0
0.666015625	0	0	0
0.6669921875	0	0	0
0.66796875	0	0	0
0.6689453125	0	0	0
0.669921875	0	0	0
0.6708984375	0	0	0
0.671875	0	0	0
0.6728515625	0	0	0
0.673828125	0	0	0
0.6748046875	0	0	0
0.67578125	0	0	0
0.6767578125	0	0	0
0.677734375	0	0	0
0.6787109375	0	0	0
0.6796875	0	0	0
0.6806640625	0	0	0
0.681640625	0	0	0
0.6826171875	0	0	0
0.68359375	0	0	0
0.6845703125	0	0	0
0.685546875	0	0	0
0.6865234375	0	0	0
0.6875	0	0	0
0.6884765625	0	0	0
0.689453125	0	0	0
0.6904296875	0	0	0
0.69140625	0	0	0
0.6923828125	0	0	0
0.693359375	0	0	0
0.6943359375	0	0	0
0.6953125	0	0	0
0.6962890625	0	0	0
0.697265625	0	0	0
0.6982421875	0	0	0
0.69921875	0	0	0
0.7001953125	0	0	0
0.701171875	0	0	0
0.7021484375	0	0	0
0.703125	0	0	0
0.7041015625	0	0	0
0.705078125	0	0	0
0.7060546875	0	0	0
0.70703125	0	0	0
0.7080078125	0	0	0
0.708984375	0	0	0
0.7099609375	0	0	0
0.7109375	0	0	0
0.7119140625	0	0	0
0.712890625	0	0	0
0.7138671875	0	0	0
0.71484375	0	0	0
0.7158203125	0	0	0
0.716796875	0	0	0
0.7177734375	0	0	0
0.71875	0	0	0
0.7197265625	0	0	0
0.720703125	0	0	0
0.7216796875	0	0	0
0.72265625	0	0	0
0.7236328125	0	0	0
0.724609375	0	0	0
0.7255859375	0	0	0
0.7265625	0	0	0
0.7275390625	0	0	0
0.728515625	0	0	0
0.7294921875	0	0	0
0.73046875	0	0	0
0.7314453125	0	0	0
0.732421875	0	0	0
0.7333984375	0	0	0
0.734375	0	0	0
0.7353515625	0	0	0
0.736328125	0	0	0
0.7373046875	0	0	0
0.73828125	0	0	0
0.7392578125	0	0	0
0.740234375	0	0	0
0.7412109375	0	0	0
0.7421875	0	0	0
0.7431640625	0	0	0
0.744140625	0	0	0
0.7451171875	0	0	0
0.74609375	0	0	0
0.7470703125	0	0	0
0.748046875	0	0	0
0.7490234375	0	0	0
0.75	0	0	0
0.7509765625	0	0	0
0.751953125	0	0	0
0.7529296875	0	0	0
0.75390625	0	0	0
0.7548828125	0	0	0
0.755859375	0	0	0
0.7568359375	0	0	0
0.7578125	0	0	0
0.7587890625	0	0	0
0.759765625	0	0	0
0.7607421875	0	0	0
0.76171875	0	0	0
0.7626953125	0	0	0
0.763671875	0	0	0
0.7646484375	0	0	0
0.765625	0	0	0
0.7666015625	0	0	0
0.767578125	0	0	0
0.7685546875	0	0	0
0.76953125	0	0	0
0.7705078125	0	0	0
0.771484375	0	0	0
0.7724609375	0	0	0
0.7734375	0	0	0
0.7744140625	0	0	0
0.775390625	0	0	0
0.7763671875	0	0	0
0.77734375	0	0	0
0.7783203125	0	0	0
0.779296875	0	0	0
0.7802734375	0	0	0
0.78125	0	0	0
0.7822265625	0	0	0
0.783203125	0	0	0
0.7841796875	0	0	0
0.78515625	0	0	0
0.7861328125	0	0	0
0.787109375	0	0	0
0.7880859375	0	0	0
0.7890625	0	0	0
0.7900390625	0	0	0
0.791015625	0	0	0
0.7919921875	0	0	0
0.79296875	0	0	0
0.7939453125	0	0	0
0.794921875	0	0	0
0.7958984375	0	0	0
0.796875	0	0	0
0.7978515625	0	0	0
0.798828125	0	0	0
0.7998046875	0	0	0
0.80078125	0	0	0
0.8017578125	0	0	0
0.802734375	0	0	0
0.8037109375	0	0	0
0.8046875	0	0	0
0.8056640625	0	0	0
0.806640625	0	0	0
0.8076171875	0	0	0
0.80859375	0	0	0
0.8095703125	0	0	0
0.810546875	0	0	0
0.8115234375	0	0	0
0.8125	0	0	0
0.8134765625	0	0	0
0.814453125	0	0	0
0.8154296875	0	0	0
0.81640625	0	0	0
0.8173828125	0	0	0
0.818359375	0	0	0
0.8193359375	0	0	0
0.8203125	0	0	0
0.8212890625	0	0	0
0.822265625	0	0	0
0.8232421875	0	0	0
0.82421875	0	0	0
0.8251953125	0	0	0
0.826171875	0	0	0
0.8271484375	0	0	0
0.828125	0	0	0
0.8291015625	0	0	0
0.830078125	0	0	0
0.8310546875	0	0	0
0.83203125	0	0	0
0.8330078125	0	0	0
0.833984375	0	0	0
0.8349609375	0	0	0
0.8359375	0	0	0
0.8369140625	0	0	0
0.837890625	0	0	0
0.8388671875	0	0	0
0.83984375	0	0	0
0.8408203125	0	0	0
0.841796875	0	0	0
0.8427734375	0	0	0
0.84375	0	0	0
0.8447265625	0	0	0
0.845703125	0	0	0
0.8466796875	0	0	0
0.84765625	0	0	0
0.8486328125	0	0	0
0.849609375	0	0	0
0.8505859375	0	0	0
0.8515625	0	0	0
0.8525390625	0	0	0
0.853515625	0	0	0
0.8544921875	0	0	0
0.85546875	0	0	0
0.8564453125	0	0	0
0.857421875	0	0	0
0.8583984375	0	0	0
0.859375	0	0	0
0.8603515625	0	0	0
0.861328125	0	0	0
0.8623046875	0	0	0
0.86328125	0	0	0
0.8642578125	0	0	0
0.865234375	0	0	0
0.8662109375	0	0	0
0.8671875	0	0	0
0.8681640625	0	0	0
0.869140625	0	0	0
0.8701171875	0	0	0
0.87109375	0	0	0
0.8720703125	0	0	0
0.873046875	0	0	0
0.8740234375	0	0	0
0.875	0	0	0
0.8759765625	0	0	0
0.876953125	0	0	0
0.8779296875	0	0	0
0.87890625	0	0	0
0.8798828125	0	0	0
0.880859375	0	0	0
0.8818359375	0	0	0
0.8828125	0	0	0
0.8837890625	0	0	0
0.884765625	0	0	0
0.8857421875	0	0	0
0.88671875	0	0	0
0.8876953125	0	0	0
0.888671875	0	0	0
0.8896484375	0	0	0
0.890625	0	0	0
0.8916015625	0	0	0
0.892578125	0	0	0
0.8935546875	0	0	0
0.89453125	0	0	0
0.8955078125	0	0	0
0.896484375	0	0	0
0.8974609375	0	0	0
0.8984375	0	0	0
0.8994140625	0	0	0
0.900390625	0	0	0
0.9013671875	0	0	0
0.90234375	0	0	0
0.9033203125	0	0	0
0.904296875	0	0	0
0.9052734375	0	0	0
0.90625	0	0	0
0.9072265625	0	0	0
0.908203125	0	0	0
0.9091796875	0	0	0
0.91015625	0	0	0
0.9111328125	0	0	0
0.912109375	0	0	0
0.9130859375	0	0	0
0.9140625	0	0	0
0.9150390625	0	0	0
0.916015625	0	0	0
0.9169921875	0	0	0
0.91796875	0	0	0
0.9189453125	0	0	0
0.919921875	0	0	0
0.9208984375	0	0	0
0.921875	0	0	0
0.9228515625	0	0	0
0.923828125	0	0	0
0.9248046875	0	0	0
0.92578125	0	0	0
0.9267578125	0	0	0
0.927734375	0	0	0
0.9287109375	0	0	0
0.9296875	0	0	0
0.9306640625	0	0	0
0.931640625	0	0	0
0.9326171875	0	0	0
0.93359375	0	0	0
0.9345703125	0	0	0
0.935546875	0	0	0
0.9365234375	0	0	0
0.9375	0	0	0
0.9384765625	0	0	0
0.939453125	0	0	0
0.9404296875	0	0	0
0.94140625	0	0	0
0.9423828125	0	0	0
0.943359375	0	0	0
0.9443359375	0	0	0
0.9453125	0	0	0
0.9462890625	0	0	0
0.947265625	0	0	0
0.9482421875	0	0	0
0.94921875	0	0	0
0.9501953125	0	0	0
0.951171875	0	0	0
0.9521484375	0	0	0
0.953125	0	0	0
0.9541015625	0	0	0
0.955078125	0	0	0
0.9560546875	0	0	0
0.95703125	0	0	0
0.9580078125	0	0	0
0.958984375	0	0	0
0.9599609375	0	0	0
0.9609375	0	0	0
0.9619140625	0	0	0
0.962890625	0	0	0
0.9638671875	0	0	0
0.96484375	0	0	0
0.9658203125	0	0	0
0.966796875	0	0	0
0.9677734375	0	0	0
0.96875	0	0	0
0.9697265625	0	0	0
0.970703125	0	0	0
0.9716796875	0	0	0
0.97265625	0	0	0
0.9736328125	0	0	0
0.974609375	0	0	0
0.9755859375	0	0	0
0.9765625	0	0	0
0.9775390625	0	0	0
0.978515625	0	0	0
0.9794921875	0	0	0
0.98046875	0	0	0
0.9814453125	0	0	0
0.982421875	0	0	0
0.9833984375	0	0	0
0.984375	0	0	0
0.9853515625	0	0	0
0.986328125	0	0	0
0.9873046875	0	0	0
0.98828125	0	0	0
0.9892578125	0	0	0
0.990234375	0	0	0
0.9912109375	0	0	0
0.9921875	0	0	0
0.9931640625	0	0	0
0.994140625	0	0	0
0.9951171875	0	0	0
0.99609375	0	0	0
0.9970703125	0	0	0
0.998046875	0	0	0
0.9990234375	0	0	0
1	0	0	0

